Infinite-Horizon Linear-Quadratic Difference Games with Coupled Affine Inequality Constraints: Open-Loop Generalized Nash Equilibria

In this technical note, we study a class of infinite-horizon linear-quadratic difference games with coupled affine inequality constraints involving both state and control variables. We derive necessary conditions for the existence of open-loop generalized Nash equilibria and establish their sufficiency under additional assumptions. Sufficient conditions are characterized in terms of the existence of square-summable solutions to associated infinite-horizon linear complementarity systems. We further reformulate these conditions and show that computing open-loop generalized Nash equilibria reduces to solving a large-scale linear complementarity problem together with verifying additional conditions. Finally, we illustrate our results using a vehicle platooning example with constraints.

==> Data/vehicle_platoon3.dat <==
k t v1 v2 v3 v4 v5 p1 p2 p3 p4 p5 u1 u2 u3 u4 u5
0.0000000000 0.0000000000 33.0000000000 29.5000000000 27.5000000000 30.5000000000 26.5000000000 0.0000000000 44.2500000000 84.5000000000 135.7500000000 175.5000000000 -1.6597076218 -2.0000000002 -2.0000000055 -2.0000000098 -2.0000004080
1.0000000000 0.1000000000 32.8340292378 29.3000000000 27.2999999994 30.2999999990 26.2999999592 0.0000000000 44.6017014619 85.0517014619 136.0017014619 176.1517014639 -2.0000000000 -2.0000000002 -2.0000000055 -2.0000000097 -2.0000004080
2.0000000000 0.2000000000 32.6340292378 29.1000000000 27.0999999989 30.0999999981 26.0999999184 0.0000000000 44.9551043857 85.6051043858 136.2551043859 176.8051043938 -2.0000000000 -2.0000000002 -2.0000000055 -2.0000000096 -2.0000004079
3.0000000000 0.3000000000 32.4340292378 28.9000000000 26.8999999983 29.8999999971 25.8999998776 0.0000000000 45.3085073095 86.1585073097 136.5085073099 177.4585073278 -2.0000000000 -2.0000000001 -2.0000000054 -2.0000000095 -2.0000004077
4.0000000000 0.4000000000 32.2340292378 28.6999999999 26.6999999978 29.6999999961 25.6999998368 0.0000000000 45.6619102333 86.7119102337 136.7619102340 178.1119102659 -2.0000000000 -2.0000000001 -2.0000000053 -2.0000000095 -2.0000004074
5.0000000000 0.5000000000 32.0340292378 28.4999999999 26.4999999973 29.4999999952 25.4999997961 0.0000000000 46.0153131570 87.2653131577 137.0153131582 178.7653132080 -2.0000000000 -2.0000000001 -2.0000000053 -2.0000000095 -2.0000004069
6.0000000000 0.6000000000 31.8340292378 28.2999999999 26.2999999967 29.2999999942 25.2999997554 0.0000000000 46.3687160808 87.8187160818 137.2687160825 179.4187161542 -2.0000000000 -2.0000000001 -2.0000000052 -2.0000000096 -2.0000004064
7.0000000000 0.7000000000 31.6340292378 28.0999999999 26.0999999962 29.0999999933 25.0999997148 0.0000000000 46.7221190046 88.3721190059 137.5221190069 180.0721191045 -2.0000000000 -2.0000000001 -2.0000000050 -1.9999999586 -0.9999728757
8.0000000000 0.8000000000 31.4340292378 27.8999999999 25.8999999957 28.8999999974 25.0000024272 0.0000000000 47.0755219284 88.9255219301 137.7755219312 180.7205219212 -2.0000000001 -1.3254371441 -2.0000000049 -2.0000000429 -0.0000508758
9.0000000000 0.9000000000 31.2340292378 27.7674562855 25.6999999952 28.6999999931 24.9999973396 0.0000000000 47.4255520379 89.4789248543 138.0289248554 181.3539248566 -1.9999999999 -0.7623329446 -2.0000000055 -1.9999999933 0.0000400617
10.0000000000 1.0000000000 31.0340292378 27.6912229910 25.4999999947 28.4999999938 25.0000013458 0.0000000000 47.7660209979 90.0323277786 138.2823277799 181.9673278461 -1.8835694669 -0.4026317720 -2.0000000049 -2.0000000025 -0.0000159299
11.0000000000 1.1000000000 30.8456722911 27.6509598138 25.2999999942 28.2999999936 24.9999997528 0.0000000000 48.0928969341 90.5863128556 138.5363128570 182.5613128676 -1.7202793870 -0.1732931601 -2.0000000051 -2.0000000053 0.0000019033
12.0000000000 1.2000000000 30.6736443524 27.6336304978 25.0999999937 28.0999999930 24.9999999431 0.0000000000 48.4046332507 91.1422786884 138.7922786898 183.1372787150 -1.5537365316 -0.0235786698 -0.9999995679 -2.0000000040 0.0000007670
13.0000000000 1.3000000000 30.5182706993 27.6312726308 25.0000000369 27.8999999926 25.0000000198 0.0000000000 48.7009838468 91.6968744395 139.0518744431 183.6968744694 -1.3930737490 0.1103345909 -0.0000009647 -2.0000000033 -0.0000001310
14.0000000000 1.4000000000 30.3789633244 27.6423060899 24.9999999404 27.6999999923 25.0000000067 0.0000000000 48.9821666120 92.2417361418 139.3167361450 184.2417361693 -1.2406720355 0.2072554809 0.0000011625 -2.0000000031 -0.0000000529
15.0000000000 1.5000000000 30.2548961208 27.6630316380 25.0000000567 27.4999999920 25.0000000015 0.0000000000 49.2485926978 92.7734291142 139.5884291181 184.7734291412 -1.0999051586 0.2860924133 -0.0000009239 -2.0000000028 -0.0000000202
16.0000000000 1.6000000000 30.1449056050 27.6916408793 24.9999999643 27.2999999917 24.9999999994 0.0000000000 49.5008491583 93.2934191994 139.8684192052 185.2934192274 -0.9740071144 0.3539589806 0.0000005421 -2.0000000026 0.0000000166
17.0000000000 1.7000000000 30.0475048935 27.7270367774 25.0000000185 27.0999999914 25.0000000011 0.0000000000 49.7395358004 93.8030397252 140.1580397310 185.8030397523 -0.8616304688 0.3978786609 -0.0000002924 -2.0000000023 -0.0000000033
18.0000000000 1.8000000000 29.9613418466 27.7668246435 24.9999999893 26.8999999912 25.0000000008 0.0000000000 49.9652850663 94.3034820618 140.4584820688 186.3034820892 -0.7612219322 0.4328213711 0.0000001443 -2.0000000020 0.0000000020
19.0000000000 1.9000000000 29.8852196534 27.8101067806 25.0000000037 26.6999999910 25.0000000010 0.0000000000 50.1787665701 94.7958101372 140.7708101447 186.7958101641 -0.6706786214 0.4568869074 0.1919080740 -2.0000000018 -0.0000000016
20.0000000000 2.0000000000 29.8181517913 27.8557954713 25.0191908111 26.4999999908 25.0000000008 0.0000000000 50.3806400298 95.2800191687 141.0959787179 187.2809787363 -0.5891735238 0.4729756116 0.4894879284 -2.0000000015 0.0000000009
21.0000000000 2.1000000000 29.7592344389 27.9030930325 25.0681396039 26.2999999907 25.0000000009 0.0000000000 50.5715649161 95.7545219594 141.4348480303 187.7598480477 -0.5158624078 0.4823181009 0.6950345037 -2.0000000013 0.0000000017
22.0000000000 2.2000000000 29.7076481981 27.9513248426 25.1376430543 26.0999999906 25.0000000011 0.0000000000 50.7521881542 96.2175769584 141.7881921631 188.2331921795 -0.4499181215 0.4860521185 0.8352185531 -2.0000000010 -0.0000000137
23.0000000000 2.3000000000 29.6626563860 27.9999300544 25.2211649096 25.8999999905 24.9999999997 0.0000000000 50.9231406385 96.6681517894 142.1567073932 188.7017074086 -0.3905526800 0.4851648279 0.9291007641 -2.0000000007 0.0000000328
24.0000000000 2.4000000000 29.6236011180 28.0484465372 25.3140749860 25.6999999904 25.0000000030 0.0000000000 51.0850346841 97.1057026698 142.5410202694 189.1660202837 -0.3370010139 0.4807244453 0.9914067881 -1.8300586157 -0.0000000475
25.0000000000 2.5000000000 29.5899010166 28.0965189817 25.4132156648 25.5169941288 24.9999999982 0.0000000000 51.2384615149 97.5300132440 142.9408456702 189.6266953904 -0.2885774835 0.4737903761 1.0314735343 -1.5605384210 0.0000000429
26.0000000000 2.6000000000 29.5610432682 28.1438980193 25.5163630183 25.3609402867 25.0000000025 0.0000000000 51.3839878791 97.9410815241 143.3544961636 190.0842426046 -0.2447145413 0.4653156973 1.0548266640 -1.2798644438 -0.0000000245
27.0000000000 2.7000000000 29.5365718141 28.1904295891 25.6218456847 25.2329538423 25.0000000001 0.0000000000 51.5221522528 98.3390518431 143.7796822113 190.5391233585 -0.2049617951 0.4561672042 1.0652091510 -0.9919836468 0.0000000047
28.0000000000 2.8000000000 29.5160756346 28.2360463095 25.7283665998 25.1337554777 25.0000000005 0.0000000000 51.6534608303 98.7241736013 144.2139791177 190.9917557310 -0.1689763055 0.4470937137 1.0654755456 -0.7066992845 0.0000000093
29.0000000000 2.9000000000 29.4991780040 28.2807556809 25.8349141543 25.0630855492 25.0000000015 0.0000000000 51.7783834127 99.0967722455 144.6548997483 191.4425184128 -0.1364994363 0.4386360194 1.0584402717 -0.4386739773 -0.0000000259
30.0000000000 3.0000000000 29.4855280604 28.3246192828 25.9407581815 25.0192181515 24.9999999989 0.0000000000 51.8973499678 99.4572239319 145.1000198665 191.8917537160 -0.1073475016 0.4309398534 1.0461894152 -0.1921814547 0.0000000473
31.0000000000 3.1000000000 29.4747933103 28.3677132681 26.0453771230 25.0000000060 25.0000000036 0.0000000000 52.0107494088 99.8059332352 145.5470750272 192.3397697844 -0.0813460241 0.4228688805 1.0325331727 -0.0000002588 -0.0000000692
32.0000000000 3.2000000000 29.4666587078 28.4100001562 26.1486304403 24.9999999801 24.9999999967 0.0000000000 52.1189363384 100.1433054580 145.9941476288 192.7868423853 -0.0581982906 0.4142630791 1.0182147594 0.0000005186 0.0000000849
33.0000000000 3.3000000000 29.4608388788 28.4514264641 26.2504519162 25.0000000320 25.0000000052 0.0000000000 52.2222398868 100.4697262195 146.4405225075 193.2332172645 -0.0376043713 0.4051700749 1.0038584971 -0.0000006826 -0.0000001052
34.0000000000 3.4000000000 29.4570784417 28.4919434716 26.3508377659 24.9999999637 24.9999999947 0.0000000000 52.3209672560 100.7855576014 146.8864183737 193.6791131306 -0.0192608370 0.3961344813 0.9886000201 0.0000005373 0.0000001337
35.0000000000 3.5000000000 29.4551523580 28.5315569197 26.4496977679 25.0000000174 25.0000000080 0.0000000000 52.4154037764 101.0911423647 147.3320299147 194.1247246704 -0.0028595976 0.3877702691 0.9778499805 0.0828876710 -0.0000001375
36.0000000000 3.6000000000 29.4548663982 28.5703339466 26.5474827660 25.0082887845 24.9999999943 0.0000000000 52.5058101709 101.3867842758 147.7771164124 194.5702256081 0.0117637241 0.3799703986 0.9655314385 0.2823450718 0.0000000934
37.0000000000 3.7000000000 29.4560427706 28.6083309865 26.6440359098 25.0365232917 25.0000000036 0.0000000000 52.5924223827 101.6727538004 148.2204212670 195.0157710666 0.0247706244 0.3727451092 0.9513024431 0.4556779547 -0.0000000393
38.0000000000 3.8000000000 29.4585198330 28.6456054974 26.7391661541 25.0820910872 24.9999999997 0.0000000000 52.6754536887 101.9493218274 148.6602186782 195.4614991967 0.0362904296 0.3659223125 0.9358684029 0.5921664538 0.0000000076
39.0000000000 3.9000000000 29.4621488760 28.6821977287 26.8327529944 25.1413077326 25.0000000005 0.0000000000 52.7550969628 102.2167593055 149.0950821727 195.9075326321 0.0464451952 0.3593607743 0.9199145662 0.7046238714 -0.0000000021
40.0000000000 4.0000000000 29.4667933955 28.7181338061 26.9247444511 25.2117701197 25.0000000002 0.0000000000 52.8315274997 102.4753315468 149.5238753937 196.3539797456 0.0553478287 0.3529258716 0.9037028124 0.7980039105 -0.0000000076
41.0000000000 4.1000000000 29.4723281784 28.7534263933 27.0151147323 25.2915705108 24.9999999995 0.0000000000 52.9049055684 102.7252946663 149.9456644408 196.8009358244 0.0631036618 0.3464748978 0.8872371707 0.8723995767 0.0000000314
42.0000000000 4.2000000000 29.4786385446 28.7880738830 27.1038384494 25.3788104684 25.0000000026 0.0000000000 52.9753788907 102.9668953434 150.3596937280 197.2484841604 0.0698131891 0.3398533803 0.8703232116 0.9247150487 0.0000000892
43.0000000000 4.3000000000 29.4856198635 28.8220592211 27.1908707705 25.4712819733 25.0000000115 0.0000000000 53.0430851559 103.2003728028 150.7654020263 197.6966970801 0.0755783965 0.3329427613 0.8527316302 0.9569822903 -0.0000006173
44.0000000000 4.4000000000 29.4931777031 28.8553534972 27.2761439335 25.5669802023 24.9999999498 0.0000000000 53.1081543983 103.4259619459 151.1624287959 198.1456369604 0.0804948755 0.3256937862 0.8343326583 0.9742156109 0.0000013249
45.0000000000 4.5000000000 29.5012271907 28.8879228758 27.3595771994 25.6644017634 25.0000000823 0.0000000000 53.1707108244 103.6438961339 151.5505799423 198.5953572034 0.0845568964 0.3181664621 0.8153915091 0.9820401574 -0.0000012958
46.0000000000 4.6000000000 29.5096828803 28.9197395220 27.4411163503 25.7626057792 24.9999999527 0.0000000000 53.2308732080 103.8544069600 151.9297750687 199.0459027052 0.0877932847 0.3104851181 0.7956513655 0.9850088237 0.1231550625
47.0000000000 4.7000000000 29.5184622088 28.9507880338 27.5206814868 25.8611066615 25.0123154590 0.0000000000 53.2887540847 104.0577243226 152.2999967011 199.4966941891 0.0903080204 0.3027032687 0.7753285899 0.9845467267 0.3034340977
48.0000000000 4.8000000000 29.5274930108 28.9810583607 27.5982143458 25.9595613342 25.0426588687 0.0000000000 53.3444595259 104.2540772919 152.6612610623 199.9462432337 0.0921942326 0.2948713044 0.7546233331 0.9808426010 0.4381591816
49.0000000000 4.9000000000 29.5367124341 29.0105454911 27.6736766792 26.0576455943 25.0864747869 0.0000000000 53.3980896056 104.4436930129 153.0136109881 200.3929968232 0.0935349142 0.2870347190 0.7337136551 0.9742311545 0.5389432828
50.0000000000 5.0000000000 29.5460659255 29.0392489631 27.7470480447 26.1550687097 25.1403691152 0.0000000000 53.4497388009 104.6267956947 153.3571141909 200.8357935460 0.0944036949 0.2792333069 0.7127533695 0.9651040101 0.6143324402
51.0000000000 5.1000000000 29.5555062950 29.0671722937 27.8183233816 26.2515791107 25.2018023592 0.0000000000 53.4994963491 104.8036057344 153.6918604109 201.2737635833 0.0948656389 0.2715009855 0.6918721923 0.9538577704 0.6706306866
52.0000000000 5.2000000000 29.5649928589 29.0943223923 27.8875106008 26.3469648878 25.2688654279 0.0000000000 53.5474465724 104.9743389930 154.0179581687 201.7062551517 0.0949780380 0.2638660026 0.6711772308 0.9408656305 0.7125001997
53.0000000000 5.3000000000 29.5744906627 29.1207089926 27.9546283239 26.4410514508 25.3401154478 0.0000000000 53.5936691793 105.1392062228 154.3355315278 202.1327802840 0.0947911812 0.2563513630 0.6507551698 0.9264636154 0.7433986312
54.0000000000 5.4000000000 29.5839697808 29.1463441289 28.0197038409 26.5336978124 25.4144553109 0.0000000000 53.6382395454 105.2984126368 154.6447170869 202.5529747682 0.0943490877 0.2489753655 0.6306747399 0.9109456347 0.7658983092
55.0000000000 5.5000000000 29.5934046896 29.1712416654 28.0827713149 26.6247923759 25.4910451419 0.0000000000 53.6812289792 105.4521576025 154.9456613010 202.9665684691 0.0936901926 0.2417521783 0.6109892098 0.8945636254 0.7819196031
56.0000000000 5.6000000000 29.6027737088 29.1954168832 28.1438702359 26.7142487384 25.5692371022 0.0000000000 53.7227049717 105.6006344449 155.2385181652 203.3733632768 0.0928479808 0.2346924071 0.5917387496 0.8775304250 0.7929018176
57.0000000000 5.7000000000 29.6120585069 29.2188861239 28.2030441108 26.8020017809 25.6485272839 0.0000000000 53.7627314321 105.7440303383 155.5234472500 203.7732166683 0.0918515677 0.2278036306 0.5729525829 0.8600239205 0.7999285477
58.0000000000 5.8000000000 29.6212436637 29.2416664870 28.2603393691 26.8880041729 25.7285201387 0.0000000000 53.8013689101 105.8825262729 155.8006120608 204.1660294057 0.0907262251 0.2210908878 0.5546508934 0.8421916011 0.8038197859
59.0000000000 5.9000000000 29.6303162862 29.2637755758 28.3158044585 26.9722233331 25.8089021173 0.0000000000 53.8386748044 106.0162970790 156.0701786830 204.5517362904 0.0894938542 0.2145571114 0.5368464788 0.8241550206 0.8051997138
60.0000000000 6.0000000000 29.6392656716 29.2852312869 28.3694891064 27.0546388351 25.8894220887 0.0000000000 53.8747035592 106.1455114986 156.3323146725 204.9302991780 0.0881734094 0.2082035073 0.5195461628 0.8060139069 0.8045466836
61.0000000000 6.1000000000 29.6480830125 29.3060516377 28.4214437226 27.1352402258 25.9698767570 0.0000000000 53.9095068472 106.2703322914 156.5871881537 205.3017016699 0.0867812741 0.2020298812 0.5027519847 0.7878498041 0.8022301332
62.0000000000 6.2000000000 29.6567611400 29.3262546258 28.4717189211 27.2140252062 26.0500997703 0.0000000000 53.9431337416 106.3909163668 156.8349670897 205.6659450512 0.0853315935 0.1960349166 0.4864621926 0.7697292161 0.7985378987
63.0000000000 6.3000000000 29.6652942993 29.3458581174 28.5203651404 27.2909981278 26.1299535602 0.0000000000 53.9756308764 106.5074149357 157.0758186949 206.0230451566 0.0838365682 0.1902164103 0.4706720629 0.7517062702 0.7936964597
64.0000000000 6.4000000000 29.6736779561 29.3648797585 28.5674323467 27.3661687548 26.2093232062 0.0000000000 54.0070425954 106.6199736741 157.3099089636 206.3730299310 0.0823067109 0.1845714684 0.4553745743 0.7338249434 0.7878859730
65.0000000000 6.5000000000 29.6819086272 29.3833369053 28.6129698041 27.4395512492 26.2881118035 0.0000000000 54.0374110914 106.7287328958 157.5374022925 206.7159375097 0.0807510722 0.1790966701 0.4405609555 0.7161209034 0.7812514602
66.0000000000 6.6000000000 29.6899837344 29.4012465723 28.6570258996 27.5111633395 26.3662369495 0.0000000000 54.0667765356 106.8338277287 157.7584611812 207.0518146902 0.0791774365 0.1737882019 0.4262211296 0.6986230207 0.7739111483
67.0000000000 6.7000000000 29.6979014781 29.4186253925 28.6996480126 27.5810256416 26.4436280643 0.0000000000 54.0951771980 106.9353882937 157.9732459928 207.3807157001 0.0775924930 0.1686419682 0.4123440714 0.6813546019 0.7659627030
68.0000000000 6.8000000000 29.7056607274 29.4354895893 28.7408824197 27.6491611018 26.5202243346 0.0000000000 54.1226495592 107.0335398823 158.1819147659 207.7027011904 0.0760019843 0.1636536812 0.3989180940 0.6643343926 0.7574878978
69.0000000000 6.9000000000 29.7132609258 29.4518549574 28.7807742291 27.7155945410 26.5959731244 0.0000000000 54.1492284145 107.1284031326 158.3846230664 208.0178374001 0.0744108349 0.1588189337 0.3859310763 0.6475773908 0.7485561200
70.0000000000 7.0000000000 29.7207020093 29.4677368508 28.8193673368 27.7803522801 26.6708287364 0.0000000000 54.1749469708 107.2200942010 158.5815238721 208.3261954538 0.0728232623 0.1541332569 0.3733706438 0.6310955049 0.7392270123
71.0000000000 7.1000000000 29.7279843355 29.4831501765 28.8567044011 27.8434618306 26.7447514376 0.0000000000 54.1998369367 107.3087249314 158.7727674838 208.6278507624 0.0712428738 0.1495921676 0.3612243103 0.6148980861 0.7295524692
72.0000000000 7.2000000000 29.7351086229 29.4981093933 28.8928268322 27.9049516392 26.8177066846 0.0000000000 54.2239286061 107.3944030176 158.9585014582 208.9228825042 0.0696727488 0.1451912042 0.3494795889 0.5989923596 0.7195781507
73.0000000000 7.3000000000 29.7420758978 29.5126285137 28.9277747911 27.9648508752 26.8896644996 0.0000000000 54.2472509368 107.4772321625 159.1388705585 209.2113731710 0.0681155110 0.1409259559 0.3381240780 0.5833837742 0.7093446365
74.0000000000 7.4000000000 29.7488874489 29.5267211093 28.9615871989 28.0231892526 26.9605989633 0.0000000000 54.2698316230 107.5573122303 159.3140167195 209.4934081652 0.0665733900 0.1367920843 0.3271455269 0.5680762867 0.6988883098
75.0000000000 7.5000000000 29.7555447879 29.5404003177 28.9943017515 28.0799968813 27.0304877943 0.0000000000 54.2916971635 107.6347393947 159.4840790246 209.7690754392 0.0650482743 0.1327853401 0.3165318863 0.5530725937 0.6882420379
76.0000000000 7.6000000000 29.7620496153 29.5536788517 29.0259549402 28.1353041406 27.0993119980 0.0000000000 54.3128729252 107.7096062802 159.6491936937 210.0384651697 0.0635417574 0.1289015754 0.3062713450 0.5383743217 0.6774357010
77.0000000000 7.7000000000 29.7684037911 29.5665690092 29.0565820747 28.1891415728 27.1670555681 0.0000000000 54.3333832025 107.7820020998 159.8094940783 210.3016694617 0.0620551771 0.1251367527 0.2963523573 0.5239821835 0.6664966047
78.0000000000 7.8000000000 29.7746093088 29.5790826845 29.0862173104 28.2415397912 27.2337052286 0.0000000000 54.3532512728 107.8520127855 159.9651106651 210.5587820769 0.0605896496 0.1214869504 0.2867636621 0.5098961082 0.6554498067
79.0000000000 7.9000000000 29.7806682737 29.5912313796 29.1148936766 28.2925294020 27.2992502093 0.0000000000 54.3724994487 107.9197211153 160.1161710846 210.8098981841 0.0591460985 0.1179483667 0.2774942957 0.4961153492 0.6443183769
80.0000000000 8.0000000000 29.7865828836 29.6030262162 29.1426431062 28.3421409369 27.3636820470 0.0000000000 54.3911491268 107.9852068340 160.2628001255 211.0551141292 0.0577252805 0.1145173213 0.2685335998 0.4826385751 0.6331236073
81.0000000000 8.1000000000 29.7923554116 29.6144779484 29.1694964662 28.3904047944 27.4269944077 0.0000000000 54.4092208333 108.0485467702 160.4051197537 211.2945272212 0.0563278067 0.1111902561 0.2598712254 0.4694639469 0.6218851840
82.0000000000 8.2000000000 29.7979881923 29.6255969740 29.1954835887 28.4373511891 27.4891829261 0.0000000000 54.4267342674 108.1098149476 160.5432491347 211.5282355347 0.0549541618 0.1079637340 0.2514971341 0.4565891833 0.6106213295
83.0000000000 8.3000000000 29.8034836085 29.6363933474 29.2206333021 28.4830101074 27.5502450591 0.0000000000 54.4437083413 108.1690826931 160.6773046599 211.7563377255 0.0536047198 0.1048344378 0.2434015964 0.4440116177 0.5993489225
84.0000000000 8.4000000000 29.8088440805 29.6468767911 29.2449734618 28.5274112692 27.6101799513 0.0000000000 54.4601612189 108.2264187394 160.8073999756 211.9789328594 0.0522797587 0.1017991674 0.2355751888 0.4317282463 0.5880836002
85.0000000000 8.5000000000 29.8140720563 29.6570567079 29.2685309807 28.5705840938 27.6689883113 0.0000000000 54.4761103508 108.2818893241 160.9336460143 212.1961202531 0.0509794722 0.0988548380 0.2280087894 0.4197357719 0.5768398467
86.0000000000 8.6000000000 29.8191700035 29.6669421917 29.2913318596 28.6125576710 27.7266722960 0.0000000000 54.4915725088 108.3355582851 161.0561510290 212.4079993257 0.0497039802 0.0959984759 0.2206935723 0.4080306404 0.5656310708
87.0000000000 8.7000000000 29.8241404016 29.6765420393 29.3134012168 28.6533607351 27.7832354031 0.0000000000 54.5065638175 108.3874871515 161.1750206290 212.6146694610 0.0484533384 0.0932272161 0.2136210014 0.3966090748 0.5544696751
88.0000000000 8.8000000000 29.8289857354 29.6858647609 29.3347633170 28.6930216425 27.8386823706 0.0000000000 54.5210997843 108.4377352317 161.2903578169 212.8162298792 0.0472275459 0.0905382982 0.2067828235 0.3854671044 0.5433671184
89.0000000000 8.9000000000 29.8337084900 29.6949185907 29.3554415993 28.7315683530 27.8930190824 0.0000000000 54.5351953280 108.4863596971 161.4022630284 213.0127795178 0.0460265522 0.0879290632 0.2001710614 0.3746005914 0.5323339719
90.0000000000 9.0000000000 29.8383111452 29.7037114970 29.3754587055 28.7690284121 27.9462524796 0.0000000000 54.5488648054 108.5334156636 161.5108341719 213.2044169215 0.0448502634 0.0853969495 0.1937780061 0.3640052546 0.5213799715
91.0000000000 9.1000000000 29.8427961715 29.7122511920 29.3948365061 28.8054289376 27.9983904768 0.0000000000 54.5621220368 108.5789562689 161.6161666703 213.3912401395 0.0436985475 0.0829394896 0.1875962096 0.3536766910 0.5105140659
92.0000000000 9.2000000000 29.8471660263 29.7205451409 29.4135961270 28.8407966067 28.0494418834 0.0000000000 54.5749803300 108.6230327471 161.7183535030 213.5733466314 0.0425712390 0.0805543063 0.1816184771 0.3436103954 0.4997444609
93.0000000000 9.3000000000 29.8514231502 29.7286005716 29.4317579747 28.8751576462 28.0994163294 0.0000000000 54.5874525032 108.6656945009 161.8174852491 213.7508331796 0.0414681430 0.0782391090 0.1758378594 0.3338017777 0.4890786618
94.0000000000 9.4000000000 29.8555699645 29.7364244825 29.4493417607 28.9085378240 28.1483241956 0.0000000000 54.5995509062 108.7069891698 161.9136501314 213.9237958091 0.0403890391 0.0759916908 0.1702476455 0.3242461790 0.4785235125
95.0000000000 9.5000000000 29.8596088684 29.7440236516 29.4663665252 28.9409624419 28.1961765469 0.0000000000 54.6112874412 108.7469626972 162.0069340597 214.0923297136 0.0393336840 0.0738099245 0.1648413548 0.3149388867 0.4680852328
96.0000000000 9.6000000000 29.8635422368 29.7514046440 29.4828506607 28.9724563306 28.2429850702 0.0000000000 54.6226735817 108.7856593932 162.0974206764 214.2565291880 0.0383018152 0.0716917597 0.1596127298 0.3058751472 0.4577694532
97.0000000000 9.7000000000 29.8673724183 29.7585738200 29.4988119337 29.0030438453 28.2887620155 0.0000000000 54.6337203912 108.8231219962 162.1851914003 214.4164875665 0.0372931526 0.0696352193 0.1545557291 0.2970501788 0.4475812488
98.0000000000 9.8000000000 29.8711017336 29.7655373419 29.5142675066 29.0327488632 28.3335201404 0.0000000000 54.6444385407 108.8593917318 162.2703254725 214.5722971663 0.0363074016 0.0676383971 0.1496645202 0.2884591821 0.4375251704
99.0000000000 9.9000000000 29.8747324737 29.7723011816 29.5292339586 29.0615947814 28.3772726574 0.0000000000 54.6548383249 108.8945083689 162.3529000006 214.7240492367 0.0353442545 0.0656994540 0.1449334724 0.2800973507 0.4276052752
100.0000000000 10.0000000000 29.8782668992 29.7788711270 29.5437273059 29.0896045164 28.4200331849 0.0000000000 54.6649296781 108.9285102743 162.4329900044 214.8718339133 0.0344033925 0.0638166161 0.1403571502 0.2719598802 0.4178251547
101.0000000000 10.1000000000 29.8817072384 29.7852527886 29.5577630209 29.1168005044 28.4618157004 0.0000000000 54.6747221892 108.9614344648 162.5106684602 215.0157401759 0.0334844876 0.0619881711 0.1359303068 0.2640419770 0.4081879625
102.0000000000 10.2000000000 29.8850556872 29.7914516057 29.5713560516 29.1432047021 28.5026344966 0.0000000000 54.6842251158 108.9933166575 162.5860063462 215.1558558123 0.0325872034 0.0602124664 0.1316478775 0.2563388653 0.3986964401
103.0000000000 10.3000000000 29.8883144075 29.7974728524 29.5845208393 29.1688385887 28.5425041407 0.0000000000 54.6934473976 109.0241913177 162.6590726864 215.2922673852 0.0317111972 0.0584879066 0.1275049736 0.2488457947 0.3893529418
104.0000000000 10.4000000000 29.8914855273 29.8033216430 29.5972713367 29.1937231681 28.5814394348 0.0000000000 54.7023976696 109.0540917056 162.7299345953 215.4250602031 0.0308561206 0.0568129505 0.1234968764 0.2415580465 0.3801594577
105.0000000000 10.5000000000 29.8945711393 29.8090029381 29.6096210243 29.2178789728 28.6194553806 0.0000000000 54.7110842739 109.0830499209 162.7986573216 215.5543182957 0.0300216207 0.0551861097 0.1196190313 0.2344709392 0.3711176370
106.0000000000 10.6000000000 29.8975733014 29.8145215491 29.6215829275 29.2413260667 28.6565671443 0.0000000000 54.7195152715 109.1110969454 162.8653042916 215.6801243915 0.0292073411 0.0536059459 0.1158670422 0.2275798337 0.3622288087
107.0000000000 10.7000000000 29.9004940355 29.8198821437 29.6331696317 29.2640840501 28.6927900252 0.0000000000 54.7276984538 109.1382626842 162.9299371526 215.8025598999 0.0284129231 0.0520710689 0.1122366657 0.2208801382 0.3534940024
108.0000000000 10.8000000000 29.9033353278 29.8250892505 29.6443932982 29.2861720639 28.7281394254 0.0000000000 54.7356413522 109.1645760059 162.9926158151 215.9217048955 0.0276380058 0.0505801351 0.1087238063 0.2143673121 0.3449139672
109.0000000000 10.9000000000 29.9060991284 29.8301472641 29.6552656789 29.3076087951 28.7626308221 0.0000000000 54.7433512493 109.1900647799 163.0533984949 216.0376381059 0.0268822274 0.0491318450 0.1053245108 0.2080368701 0.3364891908
110.0000000000 11.0000000000 29.9087873511 29.8350604486 29.6657981299 29.3284124821 28.7962797412 0.0000000000 54.7508351876 109.2147559134 163.1123417551 216.1504369017 0.0261452258 0.0477249419 0.1020349635 0.2018843851 0.3282199164
111.0000000000 11.1000000000 29.9114018737 29.8398329428 29.6760016263 29.3486009206 28.8291017328 0.0000000000 54.7580999793 109.2386753868 163.1695005462 216.2601772893 0.0254266390 0.0463582100 0.0988514814 0.1959054914 0.3201061597
112.0000000000 11.2000000000 29.9139445376 29.8444687637 29.6858867744 29.3681914698 28.8611123488 0.0000000000 54.7651522145 109.2618482874 163.2249282472 216.3669339058 0.0247261055 0.0450304727 0.0957705094 0.1900958874 0.3121477249
113.0000000000 11.3000000000 29.9164171482 29.8489718110 29.6954638254 29.3872010585 28.8923271213 0.0000000000 54.7719982701 109.2842988417 163.2786767051 216.4707800165 0.0240432653 0.0437405915 0.0927886161 0.1844513374 0.3043442193
114.0000000000 11.4000000000 29.9188214747 29.8533458702 29.7047426870 29.4056461923 28.9227615432 0.0000000000 54.7786443172 109.3060504472 163.3307962737 216.5717875145 0.0233777599 0.0424874641 0.0899024889 0.1789676741 0.2966950681
115.0000000000 11.5000000000 29.9211592507 29.8575946166 29.7137329359 29.4235429597 28.9524310500 0.0000000000 54.7850963291 109.3271257023 163.3813358524 216.6700269211 0.0227292331 0.0412700231 0.0871089306 0.1736407998 0.2891995277
116.0000000000 11.6000000000 29.9234321740 29.8617216189 29.7224438289 29.4409070396 28.9813510028 0.0000000000 54.7913600886 109.3475464353 163.4303429236 216.7655673897 0.0220973308 0.0400872348 0.0844048544 0.1684666881 0.2818566984
117.0000000000 11.7000000000 29.9256419071 29.8657303424 29.7308843144 29.4577537085 29.0095366727 0.0000000000 54.7974411946 109.3673337322 163.4778635903 216.8584767099 0.0214817021 0.0389380980 0.0817872808 0.1634413848 0.2746655369
118.0000000000 11.8000000000 29.9277900773 29.8696241522 29.7390630425 29.4740978469 29.0370032264 0.0000000000 54.8033450690 109.3865079636 163.5239426117 216.9488213142 0.0208819987 0.0378216424 0.0792533333 0.1585610089 0.2676248679
119.0000000000 11.9000000000 29.9298782771 29.8734063164 29.7469883758 29.4899539478 29.0637657131 0.0000000000 54.8090769633 109.4050888104 163.5686234397 217.0366662849 0.0202978762 0.0367369278 0.0768002350 0.1538217536 0.2607333945
120.0000000000 12.0000000000 29.9319080648 29.8770800092 29.7546683993 29.5053361232 29.0898390526 0.0000000000 54.8146419642 109.4230952887 163.6119482532 217.1220753638 0.0197289934 0.0356830432 0.0744253047 0.1492198863 0.2539897092
121.0000000000 12.1000000000 29.9338809641 29.8806483135 29.7621109298 29.5202581118 29.1152380235 0.0000000000 54.8200449995 109.4405457737 163.6539579929 217.2051109614 0.0191750131 0.0346591051 0.0721259543 0.1447517493 0.2473923033
122.0000000000 12.2000000000 29.9357984654 29.8841142240 29.7693235252 29.5347332867 29.1399772538 0.0000000000 54.8252908441 109.4574580224 163.6946923945 217.2858341690 0.0186356021 0.0336642570 0.0698996845 0.1404137598 0.2409395762
123.0000000000 12.3000000000 29.9376620256 29.8874806497 29.7763134936 29.5487746627 29.1640712115 0.0000000000 54.8303841249 109.4738491960 163.7341900216 217.3643047703 0.0181104314 0.0326976683 0.0677440823 0.1362024103 0.2346298441
124.0000000000 12.4000000000 29.9394730688 29.8907504165 29.7830879019 29.5623949038 29.1875341959 0.0000000000 54.8353293263 109.4897358810 163.7724882979 217.4405812546 0.0175991765 0.0317585335 0.0656568179 0.1321142678 0.2284613482
125.0000000000 12.5000000000 29.9412329864 29.8939262699 29.7896535837 29.5756063305 29.2103803307 0.0000000000 54.8401307948 109.5051341095 163.8096235390 217.5147208311 0.0171015172 0.0308460711 0.0636356414 0.1281459742 0.2224322629
126.0000000000 12.6000000000 29.9429431381 29.8970108770 29.7960171478 29.5884209280 29.2326235570 0.0000000000 54.8447927437 109.5200593791 163.8456309823 217.5867794429 0.0166171382 0.0299595231 0.0616783802 0.1242942458 0.2165407022
127.0000000000 12.7000000000 29.9446048519 29.9000068293 29.8021849858 29.6008503525 29.2542776272 0.0000000000 54.8493192578 109.5345266719 163.8805448178 217.6568117832 0.0161457285 0.0290981537 0.0597829364 0.1205558725 0.2107847275
128.0000000000 12.8000000000 29.9462194248 29.9029166447 29.8081632795 29.6129059398 29.2753560999 0.0000000000 54.8537142980 109.5485504725 163.9143982170 217.7248713107 0.0156869825 0.0282612490 0.0579472837 0.1169277177 0.2051623535
129.0000000000 12.9000000000 29.9477881230 29.9057427696 29.8139580078 29.6245987116 29.2958723353 0.0000000000 54.8579817047 109.5621447855 163.9472233618 217.7910102663 0.0152405990 0.0274481162 0.0561694653 0.1134067175 0.1996715544
130.0000000000 13.0000000000 29.9493121829 29.9084875812 29.8195749544 29.6359393833 29.3158394907 0.0000000000 54.8621252024 109.5753231527 163.9790514724 217.8552796903 0.0148062820 0.0266580827 0.0544475913 0.1099898798 0.1943102698
131.0000000000 13.1000000000 29.9507928112 29.9111533895 29.8250197135 29.6469383713 29.3352705177 0.0000000000 54.8661484036 109.5880986690 164.0099128343 217.9177294396 0.0143837406 0.0258904954 0.0527798362 0.1066742838 0.1890764099
132.0000000000 13.2000000000 29.9522311852 29.9137424390 29.8302976971 29.6576057997 29.3541781587 0.0000000000 54.8700548120 109.6004839983 164.0398368256 217.9784082056 0.0139726887 0.0251447204 0.0511644366 0.1034570791 0.1839678603
133.0000000000 13.3000000000 29.9536284541 29.9162569110 29.8354141408 29.6679515076 29.3725749447 0.0000000000 54.8738478264 109.6124913884 164.0688519422 218.0373635324 0.0135728456 0.0244201421 0.0495996894 0.1003354847 0.1789824871
134.0000000000 13.4000000000 29.9549857386 29.9186989253 29.8403741097 29.6779850561 29.3904731934 0.0000000000 54.8775307443 109.6241326855 164.0969858237 218.0946418351 0.0131839354 0.0237161627 0.0480839492 0.0973067879 0.1741181412
135.0000000000 13.5000000000 29.9563041322 29.9210705415 29.8451825046 29.6877157348 29.4078850076 0.0000000000 54.8811067645 109.6354193483 164.1242652777 218.1502884186 0.0128056875 0.0230322015 0.0466156263 0.0943683439 0.1693726619
136.0000000000 13.6000000000 29.9575847009 29.9233737617 29.8498440673 29.6971525692 29.4248222737 0.0000000000 54.8845789910 109.6463624614 164.1507163041 218.2043474962 0.0124378364 0.0223676947 0.0451931850 0.0915175741 0.1647438815
137.0000000000 13.7000000000 29.9588284846 29.9256105311 29.8543633858 29.7063043267 29.4412966619 0.0000000000 54.8879504356 109.6569727480 164.1763641186 218.2568622087 0.0120801218 0.0217220944 0.0438151416 0.0887519654 0.1602296284
138.0000000000 13.8000000000 29.9600364967 29.9277827406 29.8587448999 29.7151795232 29.4573196247 0.0000000000 54.8912240211 109.6672605828 164.2012331752 218.3078746434 0.0117322884 0.0210948684 0.0424800624 0.0860690690 0.1558277302
139.0000000000 13.9000000000 29.9612097256 29.9298922274 29.8629929062 29.7237864301 29.4729023978 0.0000000000 54.8944025838 109.6772360036 164.2253471886 218.3574258534 0.0113940859 0.0204854998 0.0411865621 0.0834664993 0.1515360173
140.0000000000 14.0000000000 29.9623491342 29.9319407774 29.8671115624 29.7321330800 29.4880559995 0.0000000000 54.8974888765 109.6869087232 164.2487291561 218.4055558765 0.0110652693 0.0198934861 0.0399333021 0.0809419329 0.1473523255
141.0000000000 14.1000000000 29.9634556611 29.9339301260 29.8711048926 29.7402272733 29.5027912320 0.0000000000 54.9004855711 109.6962881402 164.2714013782 218.4523037547 0.0107455986 0.0193183394 0.0387189887 0.0784931071 0.1432744986
142.0000000000 14.2000000000 29.9645302210 29.9358619599 29.8749767914 29.7480765840 29.5171186819 0.0000000000 54.9033952609 109.7053833501 164.2933854794 218.4977075531 0.0104348386 0.0187595854 0.0375423716 0.0761178193 0.1393003907
143.0000000000 14.3000000000 29.9655737048 29.9377379185 29.8787310286 29.7556883660 29.5310487210 0.0000000000 54.9062204633 109.7142031554 164.3147024282 218.5418043793 0.0101327592 0.0182167630 0.0364022426 0.0738139252 0.1354278690
144.0000000000 14.4000000000 29.9665869808 29.9395595948 29.8823712529 29.7630697585 29.5445915079 0.0000000000 54.9089636219 109.7227560756 164.3353725563 218.5846304021 0.0098391354 0.0176894245 0.0352974336 0.0715793382 0.1316548151
145.0000000000 14.5000000000 29.9675708943 29.9413285372 29.8859009962 29.7702276923 29.5577569894 0.0000000000 54.9116271091 109.7310503569 164.3554155775 218.6262208710 0.0095537467 0.0171771345 0.0342268159 0.0694120276 0.1279791275
146.0000000000 14.6000000000 29.9685262690 29.9430462507 29.8893236778 29.7771688951 29.5705549021 0.0000000000 54.9142132278 109.7390939814 164.3748506063 218.6666101346 0.0092763777 0.0166794699 0.0331892981 0.0673100181 0.1243987230
147.0000000000 14.7000000000 29.9694539067 29.9447141977 29.8926426076 29.7838998969 29.5829947744 0.0000000000 54.9167242142 109.7468946759 164.3936961755 218.7058316595 0.0090068178 0.0161960194 0.0321838252 0.0652713882 0.1209115386
148.0000000000 14.8000000000 29.9703545885 29.9463337996 29.8958609901 29.7904270357 29.5950859283 0.0000000000 54.9191622391 109.7544599207 164.4119702536 218.7439180492 0.0087448609 0.0157263834 0.0312093775 0.0632942690 0.1175155325
149.0000000000 14.9000000000 29.9712290746 29.9479064379 29.8989819279 29.7967564626 29.6068374815 0.0000000000 54.9215294104 109.7617969580 164.4296902618 218.7809010618 0.0084903058 0.0152701733 0.0302649689 0.0613768432 0.1142086859
150.0000000000 15.0000000000 29.9720781052 29.9494334553 29.9020084248 29.8028941469 29.6182583501 0.0000000000 54.9238277747 109.7689127993 164.4468730904 218.8168116292 0.0082429557 0.0148270115 0.0293496460 0.0595173438 0.1109890037
151.0000000000 15.1000000000 29.9729024008 29.9509161564 29.9049433894 29.8088458813 29.6293572505 0.0000000000 54.9260593194 109.7758142339 164.4635351142 218.8516798745 0.0080026184 0.0143965308 0.0284624869 0.0577140533 0.1078545160
152.0000000000 15.2000000000 29.9737026626 29.9523558095 29.9077896381 29.8146172866 29.6401427021 0.0000000000 54.9282259743 109.7825078357 164.4796922090 218.8855351301 0.0077691063 0.0139783743 0.0276026003 0.0559653019 0.1048032787
153.0000000000 15.3000000000 29.9744795732 29.9537536469 29.9105498981 29.8202138168 29.6506230300 0.0000000000 54.9303296133 109.7889999707 164.4953597656 218.9184059552 0.0075422359 0.0135721950 0.0267691241 0.0542694669 0.1018333746
154.0000000000 15.4000000000 29.9752337968 29.9551108664 29.9132268105 29.8256407635 29.6608063674 0.0000000000 54.9323720561 109.7952968038 164.5105527051 218.9503201539 0.0073218284 0.0131776557 0.0259612246 0.0526249715 0.0989429139
155.0000000000 15.5000000000 29.9759659797 29.9564286320 29.9158229330 29.8309032607 29.6707006588 0.0000000000 54.9343550700 109.8014043054 164.5252854927 218.9813047914 0.0071077089 0.0127944284 0.0251780956 0.0510302834 0.0961300351
156.0000000000 15.6000000000 29.9766767505 29.9577080749 29.9183407425 29.8360062890 29.6803136623 0.0000000000 54.9362803712 109.8073282582 164.5395721518 219.0113862118 0.0068997070 0.0124221943 0.0244189571 0.0494839141 0.0933929054
157.0000000000 15.7000000000 29.9773667213 29.9589502943 29.9207826382 29.8409546804 29.6896529529 0.0000000000 54.9381496263 109.8130742627 164.5534262769 219.0405900547 0.0066976564 0.0120606435 0.0236830550 0.0479844175 0.0907297211
158.0000000000 15.8000000000 29.9780364869 29.9601563586 29.9231509437 29.8457531222 29.6987259250 0.0000000000 54.9399644541 109.8186477440 164.5668610472 219.0689412712 0.0065013945 0.0117094747 0.0229696594 0.0465303889 0.0881387082
159.0000000000 15.9000000000 29.9786866263 29.9613273061 29.9254479097 29.8504061610 29.7075397958 0.0000000000 54.9417264265 109.8240539570 164.5798892387 219.0964641408 0.0063107632 0.0113683949 0.0222780646 0.0451204643 0.0856181228
160.0000000000 16.0000000000 29.9793177027 29.9624641456 29.9276757161 29.8549182075 29.7161016081 0.0000000000 54.9434370704 109.8292979922 164.5925232367 219.1231822871 0.0061256078 0.0110371192 0.0216075877 0.0437533186 0.0831662509
161.0000000000 16.1000000000 29.9799302634 29.9635678575 29.9298364749 29.8592935393 29.7244182332 0.0000000000 54.9450978685 109.8343847809 164.6047750477 219.1491186933 0.0059457779 0.0107153709 0.0209575679 0.0424276655 0.0807814092
162.0000000000 16.2000000000 29.9805248412 29.9646393946 29.9319322317 29.8635363059 29.7324963741 0.0000000000 54.9467102611 109.8393191008 164.6166563106 219.1742957182 0.0057711265 0.0104028806 0.0203273662 0.0411422559 0.0784619449
163.0000000000 16.3000000000 29.9811019539 29.9656796826 29.9339649683 29.8676505315 29.7403425686 0.0000000000 54.9482756470 109.8441055806 164.6281783085 219.1987351108 0.0056015105 0.0100993866 0.0197163639 0.0398958769 0.0762062356
164.0000000000 16.4000000000 29.9816621049 29.9666896213 29.9359366047 29.8716401192 29.7479631921 0.0000000000 54.9497953848 109.8487487049 164.6393519789 219.2224580257 0.0054367904 0.0098046344 0.0191239626 0.0386873514 0.0740126900
165.0000000000 16.5000000000 29.9822057840 29.9676700847 29.9378490010 29.8755088543 29.7553644611 0.0000000000 54.9512707939 109.8532528190 164.6501879247 219.2454850375 0.0052768301 0.0095183766 0.0185495831 0.0375155364 0.0718797470
166.0000000000 16.6000000000 29.9827334670 29.9686219224 29.9397039593 29.8792604079 29.7625524358 0.0000000000 54.9527031561 109.8576221336 164.6606964241 219.2678361552 0.0051214971 0.0092403726 0.0179926650 0.0363793227 0.0698058764
167.0000000000 16.7000000000 29.9832456167 29.9695459597 29.9415032258 29.8828983402 29.7695330235 0.0000000000 54.9540937162 109.8618607285 164.6708874409 219.2895308364 0.0049706623 0.0089703886 0.0174526659 0.0352776336 0.0677895786
168.0000000000 16.8000000000 29.9837426829 29.9704429985 29.9432484924 29.8864261036 29.7763119813 0.0000000000 54.9554436833 109.8659725576 164.6807706337 219.3105880012 0.0048241999 0.0087081972 0.0169290606 0.0342094243 0.0658293842
169.0000000000 16.9000000000 29.9842251029 29.9713138183 29.9449413984 29.8898470460 29.7828949197 0.0000000000 54.9567542317 109.8699614523 164.6903553655 219.3310260454 0.0046819874 0.0084535774 0.0164213412 0.0331736807 0.0639238541
170.0000000000 17.0000000000 29.9846933017 29.9721591760 29.9465835326 29.8931644141 29.7892873051 0.0000000000 54.9580265022 109.8738311260 164.6996507127 219.3508628544 0.0045439054 0.0082063141 0.0159290157 0.0321694188 0.0620715792
171.0000000000 17.1000000000 29.9851476922 29.9729798074 29.9481764341 29.8963813560 29.7954944631 0.0000000000 54.9592616028 109.8775851774 164.7086654739 219.3701158157 0.0044098377 0.0079661986 0.0154516080 0.0311956841 0.0602711804
172.0000000000 17.2000000000 29.9855886760 29.9737764273 29.9497215949 29.8995009244 29.8015215811 0.0000000000 54.9604606094 109.8812270943 164.7174081783 219.3888018319 0.0042796711 0.0077330276 0.0149886573 0.0302515500 0.0585213079
173.0000000000 17.3000000000 29.9860166431 29.9745497300 29.9512204607 29.9025260794 29.8073737119 0.0000000000 54.9616245675 109.8847602575 164.7258870941 219.4069373332 0.0041532956 0.0075066037 0.0145397172 0.0293361180 0.0568206413
174.0000000000 17.4000000000 29.9864319726 29.9753003904 29.9526744324 29.9054596912 29.8130557760 0.0000000000 54.9627544923 109.8881879436 164.7341102364 219.4245382896 0.0040306037 0.0072867348 0.0141043559 0.0284485159 0.0551678893
175.0000000000 17.5000000000 29.9868350330 29.9760290639 29.9540848680 29.9083045428 29.8185725650 0.0000000000 54.9638513698 109.8915133289 164.7420853749 219.4416202228 0.0039114911 0.0070732345 0.0136821550 0.0275878981 0.0535617891
176.0000000000 17.6000000000 29.9872261821 29.9767363873 29.9554530835 29.9110633326 29.8239287439 0.0000000000 54.9649161580 109.8947394921 164.7498200419 219.4581982181 0.0037958561 0.0068659212 0.0132727095 0.0267534440 0.0520011062
177.0000000000 17.7000000000 29.9876057677 29.9774229794 29.9567803544 29.9137386770 29.8291288545 0.0000000000 54.9659497872 109.8978694177 164.7573215389 219.4742869357 0.0036836000 0.0066646185 0.0128756274 0.0259443578 0.0504846344
178.0000000000 17.8000000000 29.9879741277 29.9780894413 29.9580679172 29.9163331128 29.8341773179 0.0000000000 54.9669531609 109.9009059989 164.7645969442 219.4899006218 0.0035746263 0.0064691551 0.0124905289 0.0251598673 0.0490111949
179.0000000000 17.9000000000 29.9883315903 29.9787363568 29.9593169701 29.9188490995 29.8390784374 0.0000000000 54.9679271569 109.9038520404 164.7716531195 219.5050531200 0.0034688415 0.0062793642 0.0121170463 0.0243992239 0.0475796361
180.0000000000 18.0000000000 29.9886784745 29.9793642932 29.9605286747 29.9212890219 29.8438364010 0.0000000000 54.9688726277 109.9067102614 164.7784967167 219.5197578813 0.0033661545 0.0060950838 0.0117548235 0.0236617014 0.0461888333
181.0000000000 18.1000000000 29.9890150899 29.9799738016 29.9617041571 29.9236551920 29.8484552844 0.0000000000 54.9697904011 109.9094832980 164.7851341842 219.5340279752 0.0032664765 0.0059161565 0.0114035156 0.0229465954 0.0448376883
182.0000000000 18.2000000000 29.9893417376 29.9805654172 29.9628445086 29.9259498516 29.8529390532 0.0000000000 54.9706812816 109.9121737061 164.7915717734 219.5478760997 0.0031697215 0.0057424291 0.0110627886 0.0222532229 0.0435251291
183.0000000000 18.3000000000 29.9896587097 29.9811396602 29.9639507875 29.9281751738 29.8572915661 0.0000000000 54.9715460501 109.9147839637 164.7978155445 219.5613145911 0.0030758054 0.0055737529 0.0107323189 0.0215809215 0.0422501090
184.0000000000 18.4000000000 29.9899662903 29.9816970354 29.9650240194 29.9303332660 29.8615165770 0.0000000000 54.9723854653 109.9173164733 164.8038713725 219.5743554340 0.0029846468 0.0054099832 0.0104117931 0.0209290489 0.0410116068
185.0000000000 18.5000000000 29.9902647550 29.9822380338 29.9660651987 29.9324261709 29.8656177377 0.0000000000 54.9732002641 109.9197735647 164.8097449529 219.5870102705 0.0028961662 0.0052509795 0.0101009078 0.0202969821 0.0398086260
186.0000000000 18.6000000000 29.9905543716 29.9827631317 29.9670752895 29.9344558691 29.8695986003 0.0000000000 54.9739911622 109.9221574966 164.8154418073 219.5992904099 0.0028102866 0.0050966052 0.0097993689 0.0196841172 0.0386401944
187.0000000000 18.7000000000 29.9908354003 29.9832727922 29.9680552263 29.9364242808 29.8734626197 0.0000000000 54.9747588545 109.9244704594 164.8209672884 219.6112068375 0.0027269329 0.0049467273 0.0095068916 0.0190898685 0.0375053637
188.0000000000 18.8000000000 29.9911080935 29.9837674650 29.9690059155 29.9383332677 29.8772131561 0.0000000000 54.9755040164 109.9267145770 164.8263265856 219.6227702234 0.0026460322 0.0048012169 0.0092231998 0.0185136681 0.0364032094
189.0000000000 18.9000000000 29.9913726968 29.9842475867 29.9699282355 29.9401846345 29.8808534770 0.0000000000 54.9762273033 109.9288919090 164.8315247300 219.6339909313 0.0025675136 0.0046599485 0.0089480263 0.0179549654 0.0353328296
190.0000000000 19.0000000000 29.9916294481 29.9847135815 29.9708230381 29.9419801310 29.8843867600 0.0000000000 54.9769293521 109.9310044526 164.8365665990 219.6448790267 0.0024913080 0.0045228001 0.0086811120 0.0174132265 0.0342933454
191.0000000000 19.1000000000 29.9918785789 29.9851658615 29.9716911493 29.9437214537 29.8878160945 0.0000000000 54.9776107813 109.9330541445 164.8414569211 219.6554442853 0.0024173486 0.0043896534 0.0084222060 0.0168879337 0.0332838999
192.0000000000 19.2000000000 29.9921203138 29.9856048269 29.9725333699 29.9454102471 29.8911444845 0.0000000000 54.9782721916 109.9350428632 164.8462002807 219.6656962010 0.0023455700 0.0042603932 0.0081710650 0.0163785853 0.0323036579
193.0000000000 19.3000000000 29.9923548708 29.9860308662 29.9733504764 29.9470481056 29.8943748503 0.0000000000 54.9789141661 109.9369724301 164.8508011223 219.6756439935 0.0022759091 0.0041349074 0.0079274536 0.0158846947 0.0313518056
194.0000000000 19.4000000000 29.9925824617 29.9864443569 29.9741432218 29.9486365751 29.8975100309 0.0000000000 54.9795372716 109.9388446118 164.8552637549 219.6852966161 0.0022083043 0.0040130875 0.0076911434 0.0154057902 0.0304275501
195.0000000000 19.5000000000 29.9928032921 29.9868456657 29.9749123361 29.9501771541 29.9005527859 0.0000000000 54.9801420582 109.9406611216 164.8595923561 219.6946627629 0.0021426957 0.0038948278 0.0074619132 0.0149414145 0.0295301189
196.0000000000 19.6000000000 29.9930175617 29.9872351484 29.9756585274 29.9516712955 29.9035057978 0.0000000000 54.9807290602 109.9424236212 164.8637909764 219.7037508764 0.0020790252 0.0037800254 0.0072395485 0.0144911241 0.0286587594
197.0000000000 19.7000000000 29.9932254642 29.9876131510 29.9763824823 29.9531204079 29.9063716737 0.0000000000 54.9812987965 109.9441337220 164.8678635425 219.7125691541 0.0020172364 0.0036685808 0.0070238416 0.0140544894 0.0278127388
198.0000000000 19.8000000000 29.9934271879 29.9879800091 29.9770848664 29.9545258569 29.9091529476 0.0000000000 54.9818517711 109.9457929871 164.8718138618 219.7211255557 0.0019572743 0.0035603968 0.0068145911 0.0136310936 0.0269913434
199.0000000000 19.9000000000 29.9936229153 29.9883360487 29.9777663255 29.9558889662 29.9118520819 0.0000000000 54.9823884734 109.9474029327 164.8756456258 219.7294278094 0.0018990856 0.0034553793 0.0066116019 0.0132205328 0.0261938780
200.0000000000 20.0000000000 29.9938128239 29.9886815867 29.9784274857 29.9572110195 29.9144714697 0.0000000000 54.9829093785 109.9489650291 164.8793624135 219.7374834187 0.0018426185 0.0033534367 0.0064146849 0.0128224154 0.0254196661


==> Data/vehicle_platoon4.dat <==
k t v1 v2 v3 v4 v5 p1 p2 p3 p4 p5 u1 u2 u3 u4 u5
0.0000000000 0.0000000000 33.0000000000 29.5000000000 27.5000000000 30.5000000000 26.5000000000 0.0000000000 44.2500000000 84.5000000000 135.7500000000 175.5000000000 -0.8818849234 -2.0000000068 -2.0000000372 -1.9999999958 -2.0000000003
1.0000000000 0.1000000000 32.9118115077 29.2999999993 27.2999999963 30.3000000004 26.3000000000 0.0000000000 44.6055905754 85.0555905756 136.0055905754 176.1555905754 -1.4436643550 -2.0000000047 -2.0000000355 -1.9999999987 -1.9999999998
2.0000000000 0.2000000000 32.7674450722 29.0999999989 27.0999999927 30.1000000005 26.1000000000 0.0000000000 44.9695534045 85.6195534051 136.2695534043 176.8195534044 -1.8332953305 -2.0000000030 -2.0000000347 -2.0000000009 -1.9999999998
3.0000000000 0.3000000000 32.5841155391 28.8999999986 26.8999999893 29.9000000005 25.9000000000 0.0000000000 45.3371314352 86.1871314366 136.5371314348 177.4871314349 -1.9999999983 -2.0000000017 -2.0000000344 -2.0000000025 -1.9999999999
4.0000000000 0.4000000000 32.3841155393 28.6999999984 26.6999999858 29.7000000002 25.7000000000 0.0000000000 45.7055429893 86.7555429917 136.8055429887 178.1555429889 -1.9999999984 -2.0000000005 -2.0000000348 -2.0000000038 -2.0000000002
5.0000000000 0.5000000000 32.1841155394 28.4999999983 26.4999999823 29.4999999998 25.5000000000 0.0000000000 46.0739545434 87.3239545473 137.0739545426 178.8239545428 -1.9999999985 -1.9999999996 -2.0000000356 -2.0000000050 -2.0000000006
6.0000000000 0.6000000000 31.9841155396 28.2999999984 26.2999999788 29.2999999993 25.2999999999 0.0000000000 46.4423660975 87.8923661032 137.3423660966 179.4923660968 -1.9999999987 -1.9999999987 -2.0000000369 -2.0000000062 -2.0000000011
7.0000000000 0.7000000000 31.7841155397 28.0999999985 26.0999999751 29.0999999987 25.0999999998 0.0000000000 46.8107776516 88.4607776594 137.6107776507 180.1607776507 -1.9999999991 -1.6179563086 -2.0000000387 -2.0000000074 -1.0000000038
8.0000000000 0.8000000000 31.5841155398 27.9382043676 25.8999999712 28.8999999980 24.9999999994 0.0000000000 47.1772789873 89.0291892161 137.8791892048 180.8241892047 -1.9999999995 -0.9241248323 -2.0000000410 -2.0000000088 0.0000000014
9.0000000000 0.9000000000 31.3841155399 27.8457918844 25.6999999671 28.6999999971 24.9999999996 0.0000000000 47.5364907287 89.5976007732 138.1476007591 181.4726007588 -2.0000000000 -0.4881879646 -2.0000000438 -2.0000000104 -0.0000000070
10.0000000000 1.0000000000 31.1841155399 27.7969730880 25.4999999627 28.4999999961 24.9999999989 0.0000000000 47.8827640340 90.1660123307 138.4160123134 182.1010123128 -2.0000000007 -0.2350732727 -2.0000000472 -2.0000000122 0.0000000025
11.0000000000 1.1000000000 30.9841155398 27.7734657607 25.2999999580 28.2999999948 24.9999999991 0.0000000000 48.2126536456 90.7344238886 138.6844238678 182.7094238669 -1.8631480120 -0.1121396713 -2.0000000512 -2.0000000143 -0.0000000154
12.0000000000 1.2000000000 30.7978007386 27.7622517936 25.0999999529 28.0999999934 24.9999999976 0.0000000000 48.5249635818 91.3035197070 138.9535196823 183.2985196810 -1.7039307510 -0.0661699683 -0.9999984586 -2.0000000128 0.0000000102
13.0000000000 1.3000000000 30.6274076635 27.7556347967 25.0000001070 27.8999999921 24.9999999986 0.0000000000 48.8203296724 91.8697801241 139.2247801032 183.8697801013 -1.5388139533 0.0111356912 -0.0000018970 -1.9999999654 -0.0000000249
14.0000000000 1.4000000000 30.4735262682 27.7567483658 24.9999999173 27.6999999956 24.9999999961 0.0000000000 49.0997572108 92.4248268195 139.4998268004 184.4248267982 -1.3762756152 0.1162580161 0.0000016153 -1.9999999783 0.0000000210
15.0000000000 1.5000000000 30.3358987067 27.7683741675 25.0000000789 27.4999999978 24.9999999982 0.0000000000 49.3639723329 92.9652980684 139.7802980494 184.9652980472 -1.2222742278 0.1965708433 -0.0000009973 -1.9999999862 -0.0000000155
16.0000000000 1.6000000000 30.2136712839 27.7880312518 24.9999999791 27.2999999991 24.9999999967 0.0000000000 49.6136305615 93.4927765650 140.0677765491 185.4927765470 -1.0828171104 0.2800642257 0.0000003736 -1.9999999914 0.0000000121
17.0000000000 1.7000000000 30.1053895728 27.8160376744 25.0000000165 27.1000000000 24.9999999979 0.0000000000 49.8493801580 94.0087296081 140.3637295920 186.0087295901 -0.9587943574 0.3335045344 -0.0000001179 -1.9999999946 -0.0000000007
18.0000000000 1.8000000000 30.0095101371 27.8493881278 25.0000000047 26.9000000005 24.9999999978 0.0000000000 50.0718538534 94.5144745925 140.6694745775 186.5144745758 -0.8464268245 0.3685953550 0.0324789423 -1.9999999966 0.0000000036
19.0000000000 1.9000000000 29.9248674546 27.8862476633 25.0032478989 26.7000000009 24.9999999982 0.0000000000 50.2817909434 95.0110310769 140.9861934570 187.0111934556 -0.7447652355 0.3940711446 0.4045610717 -1.9999999978 0.0000000021
20.0000000000 2.0000000000 29.8503909311 27.9256547778 25.0437040061 26.5000000011 24.9999999984 0.0000000000 50.4799587406 95.4974464009 141.3149563762 187.4999563750 -0.6528666061 0.4117791632 0.6561980931 -1.9999999985 0.0000000024
21.0000000000 2.1000000000 29.7851042705 27.9668326941 25.1093238154 26.3000000012 24.9999999986 0.0000000000 50.6671091271 95.9715697699 141.6567311361 187.9817311353 -0.5698339022 0.4233785519 0.8218952087 -1.9999999990 0.0000000016
22.0000000000 2.2000000000 29.7281208802 28.0091705493 25.1915133363 26.1000000013 24.9999999988 0.0000000000 50.8439702225 96.4321891699 142.0123923935 188.4573923929 -0.4948404226 0.4302604934 0.9268392297 -1.9999999992 0.0000000019
23.0000000000 2.3000000000 29.6786368380 28.0521965986 25.2841972592 25.9000000014 24.9999999990 0.0000000000 51.0112397510 96.8787415260 142.3827302793 188.9277302790 -0.4271403748 0.4334914328 0.9894102628 -1.9999999994 0.0000000013
24.0000000000 2.4000000000 29.6359228005 28.0955457419 25.3831382855 25.7000000015 24.9999999991 0.0000000000 51.1695806159 97.3111027307 142.7684582611 189.3934582610 -0.3660387776 0.4340422824 1.0241498415 -1.8393277100 0.0000000011
25.0000000000 2.5000000000 29.5993189227 28.1389499702 25.4855532697 25.5160672305 24.9999999992 0.0000000000 51.3196179165 97.7294302391 143.1694169857 189.8552203472 -0.3109238768 0.4327541324 1.0407883034 -1.5685957223 0.0000000012
26.0000000000 2.6000000000 29.5682265351 28.1822253834 25.5896321000 25.3592076583 24.9999999993 0.0000000000 51.4619364217 98.1340482435 143.5840305141 190.3135976202 -0.2612914381 0.4302485004 1.0452591106 -1.2905918098 0.0000000011
27.0000000000 2.7000000000 29.5420973912 28.2252502334 25.6941580111 25.2301484773 24.9999999994 0.0000000000 51.5970788371 98.5253749343 144.0100789037 190.7691138166 -0.2167234966 0.4270144358 1.0415770672 -1.0042139979 0.0000000010
28.0000000000 2.8000000000 29.5204250416 28.2679516770 25.7983157178 25.1297270775 24.9999999995 0.0000000000 51.7255448633 98.9038773695 144.4452112476 191.2222399383 -0.1768655883 0.4235059098 1.0320485963 -0.7109197409 0.0000000004
29.0000000000 2.9000000000 29.5027384828 28.3103022680 25.9015205774 25.0586351034 24.9999999996 0.0000000000 51.8477903422 99.2700437309 144.8869513147 191.6733981145 -0.1414091414 0.4200954195 1.0177202799 -0.4243814256 0.0000000019
30.0000000000 3.0000000000 29.4885975686 28.3523118099 26.0032926054 25.0161969608 24.9999999998 0.0000000000 51.9642264409 99.6243698744 145.3327765141 192.1229649171 -0.1101027592 0.4165758960 0.9982321259 -0.1619696064 -0.0000000019
31.0000000000 3.1000000000 29.4775872927 28.3939693995 26.1031158180 25.0000000002 24.9999999996 0.0000000000 52.0752216235 99.9673586963 145.7802759091 192.5712741602 -0.0825781548 0.4118625551 0.9843298978 0.0000000272 0.0000000064
32.0000000000 3.2000000000 29.4693294772 28.4351556551 26.2015488078 25.0000000029 25.0000000002 0.0000000000 52.1811112093 100.2994713035 146.2276217474 193.0186199987 -0.0583559922 0.4057873750 0.9748886032 -0.0000000505 -0.0000000099
33.0000000000 3.3000000000 29.4634938780 28.4757343926 26.2990376681 24.9999999979 24.9999999992 0.0000000000 52.2822078746 100.6210831474 146.6742629152 193.4652611665 -0.0369703054 0.3986062245 0.9689447528 0.0000000597 0.0000000160
34.0000000000 3.4000000000 29.4597968475 28.5155950150 26.3959321434 25.0000000038 25.0000000008 0.0000000000 52.3788059405 100.9324991931 147.1204274514 193.9114257028 -0.0179363202 0.3914119607 0.9700336100 -0.0000000484 -0.0000000163
35.0000000000 3.5000000000 29.4580032154 28.5547362111 26.4929355044 24.9999999990 24.9999999992 0.0000000000 52.4711793824 101.2339458139 147.5663174544 194.3573157059 -0.0010483699 0.3842434028 0.9651989172 0.2058947808 0.0000000142
36.0000000000 3.6000000000 29.4578983784 28.5931605514 26.5894553961 25.0205894771 25.0000000006 0.0000000000 52.5595796239 101.5256213486 148.0110830602 194.8031107857 0.0138923259 0.3771581882 0.9567475884 0.3851323562 -0.0000000074
37.0000000000 3.7000000000 29.4592876110 28.6308763702 26.6851301549 25.0591027127 24.9999999999 0.0000000000 52.6442370773 101.8077513705 148.4529577502 195.2489700851 0.0270813951 0.3702674384 0.9463171493 0.5389259804 0.0000000041
38.0000000000 3.8000000000 29.4619957505 28.6679031140 26.7797618699 25.1129953107 25.0000000003 0.0000000000 52.7253622712 102.0805709373 148.8904170171 195.6950342532 0.0386646471 0.3634954735 0.9328260581 0.6616025871 -0.0000000008
39.0000000000 3.9000000000 29.4658622153 28.7042526614 26.8730444757 25.1791555695 25.0000000002 0.0000000000 52.8031473807 102.3443235183 149.3222023714 196.1414271514 0.0487802147 0.3567718499 0.9175556340 0.7617153988 0.0000000009
40.0000000000 4.0000000000 29.4707402367 28.7399298464 26.9648000391 25.2553271093 25.0000000003 0.0000000000 52.8777683779 102.5992614152 149.7473083601 196.5882572740 0.0575597614 0.3500123211 0.9012430213 0.8419847365 -0.0000000000
41.0000000000 4.1000000000 29.4764962129 28.7749310785 27.0549243412 25.3395255830 25.0000000003 0.0000000000 52.9493871542 102.8456370187 150.1649275479 197.0356190965 0.0651313486 0.3431125627 0.8842319286 0.9014734326 0.0000000012
42.0000000000 4.2000000000 29.4830093477 28.8092423347 27.1433475341 25.4296729263 25.0000000004 0.0000000000 53.0181537615 103.0836987029 150.5744429005 197.4835943745 0.0716234745 0.3359711855 0.8665880486 0.9399452622 0.0000000001
43.0000000000 4.3000000000 29.4901716952 28.8428394533 27.2300063389 25.5236674525 25.0000000004 0.0000000000 53.0842087243 103.3136900614 150.9754349337 197.9322534266 0.0771651302 0.3285429709 0.8482663455 0.9627837961 -0.0000000013
44.0000000000 4.4000000000 29.4978882082 28.8756937504 27.3148329735 25.6199458321 25.0000000003 0.0000000000 53.1476850593 103.5358510910 151.3676572647 198.3816564217 0.0818458557 0.3208624317 0.8291873295 0.9746612188 0.0000000038
45.0000000000 4.5000000000 29.5060727938 28.9077799936 27.3977517064 25.7174119540 25.0000000007 0.0000000000 53.2087094222 103.7504199071 151.7509874254 198.8318544717 0.0856135285 0.3130958536 0.8092954170 0.9804726018 0.0251578748
46.0000000000 4.6000000000 29.5146341466 28.9390895789 27.4786812481 25.8154592141 25.0025157882 0.0000000000 53.2674012906 103.9576336064 152.1253792141 199.2827640293 0.0885841252 0.3052689355 0.7887947968 0.9824928671 0.2298734855
47.0000000000 4.7000000000 29.5234925591 28.9696164725 27.5575607278 25.9137085009 25.0255031367 0.0000000000 53.3238723233 104.1577278428 152.4908271636 199.7332694184 0.0908610850 0.2974138067 0.7678808177 0.9809070268 0.3828419044
48.0000000000 4.8000000000 29.5325786676 28.9993578531 27.6343488096 26.0117992035 25.0637873271 0.0000000000 53.3782271683 104.3509359273 152.8473553397 200.1816084565 0.0925362893 0.2895642456 0.7467313642 0.9760718759 0.4972992647
49.0000000000 4.9000000000 29.5418322966 29.0283142777 27.7090219460 26.1094063911 25.1135172536 0.0000000000 53.4305641100 104.5374879377 153.1950156082 200.6264637757 0.0936910471 0.2817527730 0.7255028023 0.9684134940 0.5829821054
50.0000000000 5.0000000000 29.5512014013 29.0564895550 27.7815722263 26.2062477405 25.1718154642 0.0000000000 53.4809756033 104.7176099140 153.5338845865 201.0668488247 0.0943970652 0.2740090108 0.7043288453 0.9583672525 0.6470690343
51.0000000000 5.1000000000 29.5606411078 29.0838904561 27.8520051108 26.3020844658 25.2365223676 0.0000000000 53.5295487282 104.8915231726 153.8640601016 201.5020240586 0.0947173845 0.2663588746 0.6833211987 0.9463448104 0.6948657677
52.0000000000 5.2000000000 29.5701128463 29.1105263435 27.9203372307 26.3967189468 25.3060089444 0.0000000000 53.5763655859 105.0594437533 154.1856576287 201.9314351907 0.0947072713 0.2588243058 0.6625712133 0.9327178990 0.7303042819
53.0000000000 5.3000000000 29.5795835734 29.1364087741 27.9865943520 26.4899907367 25.3790393726 0.0000000000 53.6215036510 105.2215819951 154.4988069655 202.3546675958 0.0944150517 0.2514233341 0.6421520348 0.9178122516 0.7563071060
54.0000000000 5.4000000000 29.5890250786 29.1615511075 28.0508095555 26.5817719619 25.4546700832 0.0000000000 53.6650360895 105.3781422323 154.8036492632 202.7714125556 0.0938828866 0.2441703342 0.6221209222 0.9019074106 0.7750536242
55.0000000000 5.5000000000 29.5984133672 29.1859681410 28.1130216477 26.6719627029 25.5321754456 0.0000000000 53.7070320494 105.5293225945 155.1003344522 203.1814422015 0.0931474822 0.2370763825 0.6025215330 0.8852397110 0.7881750660
56.0000000000 5.6000000000 29.6077281154 29.2096757792 28.1732738010 26.7604866740 25.6109929522 0.0000000000 53.7475569275 105.6753148962 155.3890190575 203.5845908557 0.0922407364 0.2301496554 0.5833860583 0.8680067695 0.7968975154
57.0000000000 5.7000000000 29.6169521891 29.2326907447 28.2316124068 26.8472873510 25.6906827037 0.0000000000 53.7866726165 105.8163046010 155.6698643715 203.9807410881 0.0911903229 0.2233958288 0.5647371497 0.8503724795 0.8021469713
58.0000000000 5.8000000000 29.6260712214 29.2550303276 28.2880861218 26.9323245989 25.7708974009 0.0000000000 53.8244377334 105.9524708451 155.9430349445 204.3698132534 0.0900202150 0.2168184597 0.5465896138 0.8324719360 0.8046266583
59.0000000000 5.9000000000 29.6350732429 29.2767121736 28.3427450832 27.0155717925 25.8513600667 0.0000000000 53.8609078316 106.0839865081 156.2086973482 204.7517576033 0.0887511528 0.2104193347 0.5289518743 0.8144159895 0.8048740132
60.0000000000 6.0000000000 29.6439483582 29.2977541071 28.3956402706 27.0970133915 25.9318474680 0.0000000000 53.8961355976 106.2110183204 156.4670191690 205.1265483066 0.0874010581 0.2041987815 0.5118272162 0.7962952902 0.8033027624
61.0000000000 6.1000000000 29.6526884640 29.3181739852 28.4468229922 27.1766429205 26.0121777443 0.0000000000 53.9301710341 106.3337269984 156.7181681945 205.4941788871 0.0859854003 0.1981559416 0.4952148298 0.7781837838 0.8002340444
62.0000000000 6.2000000000 29.6612870040 29.3379895794 28.4963444752 27.2544612989 26.0922011487 0.0000000000 53.9630616293 106.4522673984 156.9623117570 205.8546587158 0.0845175192 0.1922890050 0.4791106802 0.7601416766 0.7959194707
63.0000000000 6.3000000000 29.6697387559 29.3572184799 28.5442555432 27.3304754665 26.1717930958 0.0000000000 53.9948525143 106.5667886855 157.1996162067 206.2080102916 0.0830089075 0.1865954103 0.4635082238 0.7422179138 0.7905582445
64.0000000000 6.4000000000 29.6780396467 29.3758780209 28.5906063656 27.4046972579 26.2508489202 0.0000000000 54.0255866094 106.6774345102 157.4302464906 206.5542671109 0.0814694580 0.1810720138 0.4483989949 0.7244522309 0.7843098916
65.0000000000 6.5000000000 29.6861865925 29.3939852223 28.6354462651 27.4771424810 26.3292799094 0.0000000000 54.0553047592 106.7843431906 157.6543658156 206.8934719814 0.0799076790 0.1757152296 0.4337730823 0.7068768371 0.7773037481
66.0000000000 6.6000000000 29.6941773604 29.4115567452 28.6788235733 27.5478301647 26.4070102842 0.0000000000 54.0840458585 106.8876478963 157.8721353810 207.2256756694 0.0783308822 0.1705211466 0.4196195153 0.6895177892 0.7696460454
67.0000000000 6.7000000000 29.7020104486 29.4286088599 28.7207855248 27.6167819436 26.4839748887 0.0000000000 54.1118469686 106.9874768319 158.0837141660 207.5509358012 0.0767453446 0.1654856243 0.4059265732 0.6723961078 0.7614252127
68.0000000000 6.8000000000 29.7096849830 29.4451574223 28.7613781822 27.6840215544 26.5601174100 0.0000000000 54.1387434261 107.0839534181 158.2892587627 207.8693159578 0.0751564504 0.1606043711 0.3926820324 0.6555286818 0.7527158562
69.0000000000 6.9000000000 29.7172006281 29.4612178594 28.8006463854 27.7495744226 26.6353889956 0.0000000000 54.1647689426 107.1771964703 158.4889232444 208.1808849181 0.0735688121 0.1558730072 0.3798733629 0.6389289994 0.7435817524
70.0000000000 7.0000000000 29.7245575093 29.4768051602 28.8386337217 27.8134673225 26.7097471709 0.0000000000 54.1899556985 107.2673203718 158.6828590640 208.4857160166 0.0719863767 0.1512871160 0.3674878835 0.6226077401 0.7340781080
71.0000000000 7.1000000000 29.7317561470 29.4919338718 28.8753825100 27.8757280965 26.7831549816 0.0000000000 54.2143344297 107.3544352430 158.8712149758 208.7838865918 0.0704125157 0.1468422845 0.3555128829 0.6065732520 0.7242532708
72.0000000000 7.2000000000 29.7387973985 29.5066181002 28.9109337983 27.9363854217 26.8555803087 0.0000000000 54.2379345084 107.4386471049 159.0541369772 209.0754775046 0.0688501046 0.1425341346 0.3439357144 0.5908319393 0.7141500315
73.0000000000 7.3000000000 29.7456824090 29.5208715137 28.9453273698 27.9954686157 26.9269953119 0.0000000000 54.2607840180 107.5200580368 159.2317682657 209.3605727139 0.0673015895 0.1383583486 0.3327438685 0.5753885768 0.7038066181
74.0000000000 7.4000000000 29.7524125679 29.5347073485 28.9786017566 28.0530074733 26.9973759737 0.0000000000 54.2829098238 107.5987663294 159.4042492101 209.6392588985 0.0657690456 0.1343106879 0.3219250281 0.5602465649 0.6932574597
75.0000000000 7.5000000000 29.7589894725 29.5481384173 29.0107942594 28.1090321298 27.0667017197 0.0000000000 54.3043376375 107.6748666306 159.5717173320 209.9116251158 0.0642542277 0.1303870071 0.3114671102 0.5454081397 0.6825337782
76.0000000000 7.6000000000 29.7654148953 29.5611771180 29.0419409705 28.1635729438 27.1349550975 0.0000000000 54.3250920791 107.7484500875 159.7343072967 210.1777624934 0.0627586125 0.1265832646 0.3013582962 0.5308745446 0.6716640481
77.0000000000 7.7000000000 29.7716907565 29.5738354445 29.0720768001 28.2166603983 27.2021215023 0.0000000000 54.3451967336 107.8196044816 159.8921509122 210.4377639460 0.0612834366 0.1228955298 0.2915870534 0.5166461721 0.6606743586
78.0000000000 7.8000000000 29.7778191002 29.5861249975 29.1012355054 28.2683250155 27.2681889382 0.0000000000 54.3646742043 107.8884143591 160.0453771343 210.6917239168 0.0598297277 0.1193199879 0.2821421502 0.5027226827 0.6495887013
79.0000000000 7.9000000000 29.7838020730 29.5980569963 29.1294497204 28.3185972837 27.3331478083 0.0000000000 54.3835461633 107.9549611565 160.1941120780 210.9397381381 0.0583983326 0.1158529426 0.2730126655 0.4891031032 0.6384292004
80.0000000000 8.0000000000 29.7896419062 29.6096422905 29.1567509870 28.3675075941 27.3969907283 0.0000000000 54.4018333979 108.0193233201 160.3384790331 211.1819034103 0.0569899406 0.1124908174 0.2641879931 0.4757859109 0.6272163003
81.0000000000 8.1000000000 29.7953409003 29.6208913723 29.1831697863 28.4150861852 27.4597123584 0.0000000000 54.4195558551 108.0815764217 160.4785984844 211.4183173962 0.0556051043 0.1092301553 0.2556578444 0.4627691044 0.6159689205
82.0000000000 8.2000000000 29.8009014107 29.6318143878 29.2087355707 28.4613630956 27.5213092504 0.0000000000 54.4367326826 108.1417932694 160.6145881360 211.6490784314 0.0542442570 0.1060676178 0.2474122471 0.4500502647 0.6047045841
83.0000000000 8.3000000000 29.8063258364 29.6424211496 29.2334767954 28.5063681221 27.5817797088 0.0000000000 54.4533822681 108.2000440135 160.7465629374 211.8742853458 0.0529077278 0.1029999832 0.2394415424 0.4376266077 0.5934395275
84.0000000000 8.4000000000 29.8116166092 29.6527211479 29.2574209497 28.5501307828 27.6411236616 0.0000000000 54.4695222755 108.2563962485 160.8746351145 212.0940372995 0.0515957555 0.1000241441 0.2317363812 0.4254950306 0.5821887946
85.0000000000 8.5000000000 29.8167761847 29.6627235623 29.2805945878 28.5926802859 27.6993425410 0.0000000000 54.4851696797 108.3109151113 160.9989142007 212.3084336291 0.0503084990 0.0971371045 0.2242877180 0.4136521516 0.5709663189
86.0000000000 8.6000000000 29.8218070346 29.6724372727 29.3030233596 28.6340455011 27.7564391729 0.0000000000 54.5003407989 108.3636633749 161.1195070723 212.5175737044 0.0490460483 0.0943359770 0.2170868054 0.4020943456 0.5597849962
87.0000000000 8.7000000000 29.8267116395 29.6818708705 29.3247320401 28.6742549356 27.8124176725 0.0000000000 54.5150513255 108.4147015386 161.2365179842 212.7215567958 0.0478084323 0.0916179790 0.2101251867 0.3908177759 0.5486567496
88.0000000000 8.8000000000 29.8314924827 29.6910326684 29.3457445588 28.7133367132 27.8672833475 0.0000000000 54.5293163547 108.4640879148 161.3500486079 212.9204819509 0.0465956267 0.0889804294 0.2033946887 0.3798184224 0.5375925885
89.0000000000 8.9000000000 29.8361520454 29.6999307113 29.3660840277 28.7513185555 27.9210426063 0.0000000000 54.5431504121 108.5118787119 161.4601980708 213.1144478796 0.0454075605 0.0864207452 0.1968874142 0.3690921068 0.5266026626
90.0000000000 9.0000000000 29.8406928014 29.7085727858 29.3857727691 28.7882277661 27.9737028726 0.0000000000 54.5565674796 108.5581281144 161.5670629971 213.3035528480 0.0442441217 0.0839364378 0.1905957345 0.3586345155 0.5156963113
91.0000000000 9.1000000000 29.8451172136 29.7169664296 29.4048323425 28.8240912177 28.0252725037 0.0000000000 54.5695810195 108.6028883595 161.6707375487 213.4878945799 0.0431051625 0.0815251095 0.1845122810 0.3484412200 0.5048821103
92.0000000000 9.2000000000 29.8494277298 29.7251189405 29.4232835706 28.8589353397 28.0757607148 0.0000000000 54.5822039982 108.6462098111 161.7713134680 213.6675701662 0.0419905033 0.0791844500 0.1786299380 0.3385076963 0.4941679142
93.0000000000 9.3000000000 29.8536267802 29.7330373855 29.4411465644 28.8927861093 28.1251775062 0.0000000000 54.5944489074 108.6881410298 161.8688801210 213.8426759806 0.0408999372 0.0769122327 0.1729418343 0.3288293410 0.4835608973
94.0000000000 9.4000000000 29.8577167739 29.7407286088 29.4584407479 28.9256690434 28.1735335959 0.0000000000 54.6063277854 108.7287288419 161.9635245411 214.0133076032 0.0398332327 0.0747063118 0.1674413359 0.3194014878 0.4730675916
95.0000000000 9.5000000000 29.8617000972 29.7481992400 29.4751848815 28.9576091922 28.2208403551 0.0000000000 54.6178522365 108.7680184040 162.0553314729 214.1795597492 0.0387901374 0.0725646186 0.1621220383 0.3102194209 0.4626939231
96.0000000000 9.6000000000 29.8655791109 29.7554557018 29.4913970853 28.9886311343 28.2671097474 0.0000000000 54.6290334498 108.8060532660 162.1443834169 214.3415262045 0.0377703805 0.0704851586 0.1569777589 0.3012783882 0.4524452455
97.0000000000 9.7000000000 29.8693561489 29.7625042177 29.5070948612 29.0187589731 28.3123542719 0.0000000000 54.6398822168 108.8428754317 162.2307606746 214.4992997665 0.0367736748 0.0684660084 0.1520025297 0.2925736131 0.4423263730
98.0000000000 9.8000000000 29.8730335164 29.7693508186 29.5222951141 29.0480163344 28.3565869092 0.0000000000 54.6504089483 108.8785254162 162.3145413924 214.6529721907 0.0357997196 0.0665053127 0.1471905903 0.2841003053 0.4323416109
99.0000000000 9.9000000000 29.8766134884 29.7760013498 29.5370141732 29.0764263649 28.3998210703 0.0000000000 54.6606236901 108.9130423021 162.3958016077 214.8026341420 0.0348482017 0.0646012815 0.1425363810 0.2758536707 0.4224947850
100.0000000000 10.0000000000 29.8800983086 29.7824614780 29.5512678113 29.1040117320 28.4420705488 0.0000000000 54.6705361386 108.9464637927 162.4746152927 214.9483751509 0.0339187980 0.0627521873 0.1380345355 0.2678289202 0.4127892694
101.0000000000 10.1000000000 29.8834901884 29.7887366967 29.5650712648 29.1307946240 28.4833494758 0.0000000000 54.6801556547 108.9788262637 162.5510543998 215.0902835745 0.0330111765 0.0609563626 0.1336798749 0.2600212780 0.4032280134
102.0000000000 10.2000000000 29.8867913060 29.7948323330 29.5784392523 29.1567967518 28.5236722771 0.0000000000 54.6894912779 109.0101648126 162.6251889057 215.2284465616 0.0321249978 0.0592121977 0.1294674009 0.2524259888 0.3938135663
103.0000000000 10.3000000000 29.8900038058 29.8007535527 29.5913859924 29.1820393507 28.5630536338 0.0000000000 54.6985517392 109.0405133060 162.6970868562 215.3629500216 0.0312599163 0.0575181376 0.1253922898 0.2450383251 0.3845481021
104.0000000000 10.4000000000 29.8931297974 29.8065053665 29.6039252214 29.2065431832 28.6015084440 0.0000000000 54.7073454734 109.0699044254 162.7668144096 215.4938785979 0.0304155817 0.0558726805 0.1214498863 0.2378535926 0.3754334418
105.0000000000 10.5000000000 29.8961713556 29.8120926345 29.6160702100 29.2303285425 28.6390517881 0.0000000000 54.7158806310 109.0983697115 162.8344358810 215.6213156439 0.0295916393 0.0542743752 0.1176356976 0.2308671366 0.3664710761
106.0000000000 10.6000000000 29.8991305195 29.8175200720 29.6278337798 29.2534152561 28.6756988958 0.0000000000 54.7241650894 109.1259396058 162.9000137848 215.7453432035 0.0287877318 0.0527218190 0.1139453881 0.2240743462 0.3576621858
107.0000000000 10.7000000000 29.9020092927 29.8227922540 29.6392283186 29.2758226908 28.7114651143 0.0000000000 54.7322064637 109.1526434915 162.9636088781 215.8660419936 0.0280034992 0.0512136563 0.1103747733 0.2174706592 0.3490076614
108.0000000000 10.8000000000 29.9048096426 29.8279136196 29.6502657959 29.2975697567 28.7463658805 0.0000000000 54.7400121168 109.1785097325 163.0252802025 215.9834913906 0.0272385805 0.0497485757 0.1069198151 0.2110515660 0.3405081228
109.0000000000 10.9000000000 29.9075335007 29.8328884771 29.6609577774 29.3186749133 28.7804166928 0.0000000000 54.7475891692 109.2035657110 163.0850851261 216.0977694191 0.0264926136 0.0483253093 0.1035766163 0.2048126135 0.3321639365
110.0000000000 11.0000000000 29.9101827620 29.8377210081 29.6713154391 29.3391561746 28.8136330864 0.0000000000 54.7549445080 109.2278378633 163.1430793849 216.2089527433 0.0257652366 0.0469426303 0.1003414157 0.1987494077 0.3239752332
111.0000000000 11.1000000000 29.9127592857 29.8424152711 29.6813495806 29.3590311154 28.8460306097 0.0000000000 54.7620847965 109.2513517147 163.1993171228 216.3171166609 0.0250560877 0.0455993516 0.0972105834 0.1928576170 0.3159419238
112.0000000000 11.2000000000 29.9152648945 29.8469752063 29.6910706390 29.3783168771 28.8776248021 0.0000000000 54.7690164816 109.2741319128 163.2538509321 216.4223350993 0.0243648063 0.0442943242 0.0941806159 0.1871329746 0.3080637150
113.0000000000 11.3000000000 29.9177013751 29.8514046387 29.7004887006 29.3970301746 28.9084311736 0.0000000000 54.7757458028 109.2962022593 163.3067318930 216.5246806140 0.0236910332 0.0430264360 0.0912481319 0.1815712803 0.3003401240
114.0000000000 11.4000000000 29.9200704784 29.8557072823 29.7096135137 29.4151873026 28.9384651860 0.0000000000 54.7822787995 109.3175857412 163.3580096118 216.6242243887 0.0230344111 0.0417946097 0.0884098679 0.1761684028 0.2927704920
115.0000000000 11.5000000000 29.9223739195 29.8598867433 29.7184545005 29.4328041429 28.9677422352 0.0000000000 54.7886213181 109.3383045604 163.4077322595 216.7210362375 0.0223945847 0.0405978024 0.0856626741 0.1709202808 0.2853539984
116.0000000000 11.6000000000 29.9246133780 29.8639465235 29.7270207679 29.4498961709 28.9962776351 0.0000000000 54.7947790196 109.3583801618 163.4559466087 216.8151846089 0.0217712017 0.0394350036 0.0830035099 0.1658229247 0.2780896721
117.0000000000 11.7000000000 29.9267904982 29.8678900239 29.7353211189 29.4664784634 29.0240866023 0.0000000000 54.8007573861 109.3778332613 163.5026980707 216.9067365908 0.0211639125 0.0383052342 0.0804294406 0.1608724174 0.2709764043
118.0000000000 11.8000000000 29.9289068894 29.8717205473 29.7433640630 29.4825657051 29.0511842427 0.0000000000 54.8065617269 109.3966838716 163.5480307317 216.9957579180 0.0205723708 0.0372075455 0.0779376334 0.1560649152 0.2640129594
119.0000000000 11.9000000000 29.9309641265 29.8754413018 29.7511578263 29.4981721967 29.0775855386 0.0000000000 54.8121971852 109.4149513279 163.5919873874 217.0823129797 0.0199962337 0.0361410178 0.0755253536 0.1513966486 0.2571979855
120.0000000000 12.0000000000 29.9329637499 29.8790554036 29.7587103617 29.5133118615 29.1033053372 0.0000000000 54.8176687438 109.4326543123 163.6346095783 217.1664648297 0.0194351621 0.0351047597 0.0731899614 0.1468639225 0.2505300249
121.0000000000 12.1000000000 29.9349072661 29.8825658796 29.7660293578 29.5279982538 29.1283583397 0.0000000000 54.8229812304 109.4498108772 163.6759376233 217.2482751967 0.0188888209 0.0340979066 0.0709289083 0.1424631165 0.2440075230
122.0000000000 12.2000000000 29.9367961482 29.8859756703 29.7731222486 29.5422445654 29.1527590920 0.0000000000 54.8281393236 109.4664384676 163.7160106531 217.3278044958 0.0183568791 0.0331196203 0.0687397340 0.1381906852 0.2376288378
123.0000000000 12.3000000000 29.9386318361 29.8892876323 29.7799962220 29.5560636339 29.1765219757 0.0000000000 54.8331475577 109.4825539432 163.7548666423 217.4051118416 0.0178390097 0.0321690878 0.0666200630 0.1340431583 0.2313922482
124.0000000000 12.4000000000 29.9404157371 29.8925045411 29.7866582283 29.5694679498 29.1996612006 0.0000000000 54.8380103277 109.4981735994 163.7925424418 217.4802550615 0.0173348906 0.0312455201 0.0645676019 0.1300171398 0.2252959621
125.0000000000 12.5000000000 29.9421492261 29.8956290931 29.7931149885 29.5824696637 29.2221907968 0.0000000000 54.8427318941 109.5133131867 163.8290738093 217.5532907098 0.0168442040 0.0303481521 0.0625801363 0.1261093084 0.2193381235
126.0000000000 12.6000000000 29.9438336465 29.8986639083 29.7993730022 29.5950805946 29.2441246091 0.0000000000 54.8473163877 109.5279879308 163.8644954400 217.6242740831 0.0163666368 0.0294762412 0.0606555279 0.1223164168 0.2135168202
127.0000000000 12.7000000000 29.9454703102 29.9016115324 29.8054385550 29.6073122363 29.2654762911 0.0000000000 54.8517678135 109.5422125508 163.8988409963 217.6932592359 0.0159018808 0.0286290666 0.0587917121 0.1186352914 0.2078300901
128.0000000000 12.8000000000 29.9470604983 29.9044744391 29.8113177262 29.6191757654 29.2862593002 0.0000000000 54.8560900554 109.5560012771 163.9321431367 217.7602989968 0.0154496325 0.0278059289 0.0569866949 0.1150628312 0.2022759277
129.0000000000 12.9000000000 29.9486054615 29.9072550320 29.8170163956 29.6306820485 29.3064868929 0.0000000000 54.8602868798 109.5693678690 163.9644335439 217.8254449851 0.0150095934 0.0270061489 0.0552385508 0.1115960080 0.1968522896
130.0000000000 13.0000000000 29.9501064209 29.9099556469 29.8225402507 29.6418416493 29.3261721219 0.0000000000 54.8643619400 109.5823256308 163.9957429532 217.8887476285 0.0145814701 0.0262290675 0.0535454202 0.1082318648 0.1915571006
131.0000000000 13.1000000000 29.9515645679 29.9125785536 29.8278947927 29.6526648358 29.3453278319 0.0000000000 54.8683187794 109.5948874281 164.0261011784 217.9502561802 0.0141649741 0.0254740445 0.0519055069 0.1049675155 0.1863882584
132.0000000000 13.2000000000 29.9529810653 29.9151259581 29.8330853434 29.6631615874 29.3639666578 0.0000000000 54.8721608355 109.6070657029 164.0555371389 218.0100187374 0.0137598220 0.0247404583 0.0503170763 0.1018001439 0.1813436387
133.0000000000 13.3000000000 29.9543570475 29.9176000039 29.8381170511 29.6733416017 29.3821010216 0.0000000000 54.8758914430 109.6188724888 164.0840788850 218.0680822591 0.0133657357 0.0240277052 0.0487784527 0.0987270029 0.1764210996
134.0000000000 13.4000000000 29.9556936210 29.9200027744 29.8429948963 29.6832143020 29.3997431316 0.0000000000 54.8795138375 109.6303194249 164.1117536233 218.1244925848 0.0129824419 0.0233351989 0.0472880174 0.0957454131 0.1716184861
135.0000000000 13.5000000000 29.9569918652 29.9223362943 29.8477236981 29.6927888433 29.4169049802 0.0000000000 54.8830311584 109.6414177695 164.1385877403 218.1792944536 0.0126096725 0.0226623699 0.0458442068 0.0928527625 0.1669336338
136.0000000000 13.6000000000 29.9582528325 29.9246025313 29.8523081188 29.7020741196 29.4335983436 0.0000000000 54.8864464520 109.6521784135 164.1646068271 218.2325315223 0.0122471648 0.0220086650 0.0444455103 0.0900465047 0.1623643727
137.0000000000 13.7000000000 29.9594775490 29.9268033978 29.8567526698 29.7110787701 29.4498347809 0.0000000000 54.8897626746 109.6626118932 164.1898357016 218.2842463851 0.0118946609 0.0213735467 0.0430904684 0.0873241585 0.1579085305
138.0000000000 13.8000000000 29.9606670151 29.9289407525 29.8610617166 29.7198111859 29.4656256339 0.0000000000 54.8929826953 109.6727284021 164.2142984320 218.3344805926 0.0115519082 0.0207564926 0.0417776711 0.0846833064 0.1535639360
139.0000000000 13.9000000000 29.9618222059 29.9310164017 29.8652394837 29.7282795166 29.4809820275 0.0000000000 54.8961092986 109.6825378031 164.2380183580 218.3832746705 0.0112186589 0.0201569956 0.0405057558 0.0821215935 0.1493284221
140.0000000000 14.0000000000 29.9629440718 29.9330321013 29.8692900593 29.7364916759 29.4959148697 0.0000000000 54.8991451874 109.6920496398 164.2610181122 218.4306681396 0.0108946707 0.0195745624 0.0392734061 0.0796367264 0.1451998282
141.0000000000 14.1000000000 29.9640335388 29.9349895575 29.8732173999 29.7444553485 29.5104348526 0.0000000000 54.9020929850 109.7012731474 164.2833196415 218.4766995340 0.0105797060 0.0190087140 0.0380793497 0.0772264723 0.1411760031
142.0000000000 14.2000000000 29.9650915094 29.9368904289 29.8770253349 29.7521779958 29.5245524529 0.0000000000 54.9049552381 109.7102172631 164.3049442267 218.5214064211 0.0102735322 0.0184589847 0.0369223570 0.0748886574 0.1372548071
143.0000000000 14.3000000000 29.9661188627 29.9387363274 29.8807175706 29.7596668615 29.5382779336 0.0000000000 54.9077344188 109.7188906364 164.3259125025 218.5648254204 0.0099759218 0.0179249220 0.0358012398 0.0726211661 0.1334341144
144.0000000000 14.4000000000 29.9671164548 29.9405288196 29.8842976946 29.7669289781 29.5516213450 0.0000000000 54.9104329274 109.7273016390 164.3462444764 218.6069922223 0.0096866521 0.0174060861 0.0347148497 0.0704219395 0.1297118149
145.0000000000 14.5000000000 29.9680851201 29.9422694282 29.8877691796 29.7739711721 29.5645925265 0.0000000000 54.9130530937 109.7354583740 164.3659595476 218.6479416075 0.0094055052 0.0169020495 0.0336620764 0.0682889745 0.1260858158
146.0000000000 14.6000000000 29.9690256706 29.9439596331 29.8911353872 29.7808000695 29.5772011081 0.0000000000 54.9155971802 109.7433686852 164.3850765251 218.6877074653 0.0091322682 0.0164123965 0.0326418471 0.0662203226 0.1225540440
147.0000000000 14.7000000000 29.9699388974 29.9456008728 29.8943995719 29.7874221018 29.5894565125 0.0000000000 54.9180673833 109.7510401657 164.4036136449 218.7263228127 0.0088667327 0.0159367233 0.0316531243 0.0642140884 0.1191144468
148.0000000000 14.8000000000 29.9708255707 29.9471945451 29.8975648843 29.7938435106 29.6013679572 0.0000000000 54.9204658358 109.7584801663 164.4215885877 218.7638198126 0.0086086952 0.0154746373 0.0306949053 0.0622684288 0.1157649937
149.0000000000 14.9000000000 29.9716864402 29.9487420089 29.9006343749 29.8000703535 29.6129444565 0.0000000000 54.9227946087 109.7656958039 164.4390184950 218.8002297925 0.0083579567 0.0150257567 0.0297662205 0.0603815516 0.1125036776
150.0000000000 15.0000000000 29.9725222359 29.9502445845 29.9036109969 29.8061085087 29.6241948243 0.0000000000 54.9250557128 109.7726939691 164.4559199857 218.8355832622 0.0081143227 0.0145897104 0.0288661327 0.0585517145 0.1093285158
151.0000000000 15.1000000000 29.9733336681 29.9517035556 29.9064976102 29.8119636801 29.6351276759 0.0000000000 54.9272511010 109.7794813339 164.4723091715 218.8699099324 0.0078776035 0.0141661377 0.0279937353 0.0567772239 0.1062375511
152.0000000000 15.2000000000 29.9741214285 29.9531201693 29.9092969837 29.8176414025 29.6457514310 0.0000000000 54.9293826696 109.7860643591 164.4882016722 218.9032387319 0.0076476135 0.0137546879 0.0271481521 0.0550564336 0.1032288529
153.0000000000 15.3000000000 29.9748861898 29.9544956381 29.9120117989 29.8231470459 29.6560743163 0.0000000000 54.9314522601 109.7924493008 164.5036126307 218.9355978255 0.0074241716 0.0133550201 0.0263285354 0.0533877438 0.1003005173
154.0000000000 15.4000000000 29.9756286070 29.9558311401 29.9146446525 29.8284858202 29.6661043680 0.0000000000 54.9334616610 109.7986422181 164.5185567272 218.9670146311 0.0072071011 0.0129668026 0.0255340657 0.0517696002 0.0974506688
155.0000000000 15.5000000000 29.9763493171 29.9571278204 29.9171980590 29.8336627803 29.6758494349 0.0000000000 54.9354126092 109.8046489787 164.5330481934 218.9975158371 0.0069962294 0.0125897133 0.0247639503 0.0502004923 0.0946774600
156.0000000000 15.6000000000 29.9770489400 29.9583867917 29.9196744541 29.8386828295 29.6853171809 0.0000000000 54.9373067915 109.8104752659 164.5471008258 219.0271274192 0.0067913880 0.0122234387 0.0240174224 0.0486789531 0.0919790726
157.0000000000 15.7000000000 29.9777280788 29.9596091356 29.9220761963 29.8435507248 29.6945150882 0.0000000000 54.9391458460 109.8161265844 164.5607279990 219.0558746567 0.0065924128 0.0118676742 0.0232937405 0.0472035572 0.0893537178
158.0000000000 15.8000000000 29.9783873201 29.9607959030 29.9244055704 29.8482710805 29.7034504599 0.0000000000 54.9409313641 109.8216082660 164.5739426787 219.0837821492 0.0063991433 0.0115221236 0.0225921872 0.0457729205 0.0867996365
159.0000000000 15.9000000000 29.9790272344 29.9619481154 29.9266647891 29.8528483726 29.7121304236 0.0000000000 54.9426648909 109.8269254757 164.5867574337 219.1108738328 0.0062114233 0.0111864989 0.0219120686 0.0443856986 0.0843150997
160.0000000000 16.0000000000 29.9796483768 29.9630667653 29.9288559959 29.8572869424 29.7205619335 0.0000000000 54.9443479274 109.8320832170 164.5991844486 219.1371729955 0.0060291002 0.0108605200 0.0212527134 0.0430405861 0.0818984089
161.0000000000 16.1000000000 29.9802512868 29.9641528173 29.9309812673 29.8615910010 29.7287517744 0.0000000000 54.9459819315 109.8370863371 164.6112355346 219.1627022933 0.0058520254 0.0105439147 0.0206134720 0.0417363153 0.0795478959
162.0000000000 16.2000000000 29.9808364893 29.9652072087 29.9330426145 29.8657646326 29.7367065640 0.0000000000 54.9475683190 109.8419395318 164.6229221417 219.1874837652 0.0056800539 0.0102364182 0.0199937161 0.0404716556 0.0772619232
163.0000000000 16.3000000000 29.9814044947 29.9662308505 29.9350419861 29.8698117981 29.7444327563 0.0000000000 54.9491084652 109.8466473509 164.6342553693 219.2115388483 0.0055130444 0.0099377731 0.0193928377 0.0392454122 0.0750388839
164.0000000000 16.4000000000 29.9819557991 29.9672246279 29.9369812698 29.8737363394 29.7519366447 0.0000000000 54.9506037060 109.8512142028 164.6452459772 219.2348883930 0.0053508593 0.0096477293 0.0188102483 0.0380564253 0.0728772019
165.0000000000 16.5000000000 29.9824908851 29.9681894008 29.9388622947 29.8775419819 29.7592243649 0.0000000000 54.9520553387 109.8556443588 164.6559043953 219.2575526767 0.0051933643 0.0093660433 0.0182453787 0.0369035691 0.0707753317
166.0000000000 16.6000000000 29.9830102215 29.9691260051 29.9406868326 29.8812323388 29.7663018981 0.0000000000 54.9534646238 109.8599419578 164.6662407346 219.2795514189 0.0050404286 0.0090924787 0.0176976779 0.0357857509 0.0687317584
167.0000000000 16.7000000000 29.9835142644 29.9700352530 29.9424566003 29.8848109139 29.7731750739 0.0000000000 54.9548327852 109.8641110104 164.6762647963 219.3009037946 0.0048919248 0.0088268053 0.0171666125 0.0347019102 0.0667449975
168.0000000000 16.8000000000 29.9840034568 29.9709179335 29.9441732616 29.8882811049 29.7798495737 0.0000000000 54.9561610119 109.8681554034 164.6859860814 219.3216284483 0.0047477289 0.0085687996 0.0166516666 0.0336510180 0.0648135951
169.0000000000 16.9000000000 29.9844782297 29.9717748135 29.9458384282 29.8916462067 29.7863309332 0.0000000000 54.9574504589 109.8720789032 164.6954138001 219.3417435072 0.0046077200 0.0083182441 0.0161523405 0.0326320754 0.0629361270
170.0000000000 17.0000000000 29.9849390017 29.9726066379 29.9474536623 29.8949094143 29.7926245459 0.0000000000 54.9587022479 109.8758851603 164.7045568807 219.3612665949 0.0044717803 0.0080749275 0.0156681508 0.0316441136 0.0611111994
171.0000000000 17.1000000000 29.9853861798 29.9734141306 29.9490204774 29.8980738256 29.7987356658 0.0000000000 54.9599174685 109.8795777124 164.7134239777 219.3802148434 0.0043397952 0.0078386442 0.0151986294 0.0306861922 0.0593374478
172.0000000000 17.2000000000 29.9858201593 29.9741979951 29.9505403403 29.9011424448 29.8046694106 0.0000000000 54.9610971792 109.8831599884 164.7220234812 219.3986049065 0.0042116531 0.0076091944 0.0147433232 0.0297573991 0.0576135375
173.0000000000 17.3000000000 29.9862413246 29.9749589145 29.9520146726 29.9041181847 29.8104307643 0.0000000000 54.9622424079 109.8866353120 164.7303635239 219.4164529719 0.0040872453 0.0073863839 0.0143017936 0.0288568493 0.0559381626
174.0000000000 17.4000000000 29.9866500491 29.9756975529 29.9534448520 29.9070038697 29.8160245806 0.0000000000 54.9633541532 109.8900069044 164.7384519898 219.4337747734 0.0039664660 0.0071700237 0.0138736158 0.0279836843 0.0543100463
175.0000000000 17.5000000000 29.9870466957 29.9764145553 29.9548322136 29.9098022381 29.8214555852 0.0000000000 54.9644333851 109.8932778884 164.7462965217 219.4505856023 0.0038492123 0.0069599303 0.0134583787 0.0271370712 0.0527279403
176.0000000000 17.6000000000 29.9874316169 29.9771105483 29.9561780515 29.9125159452 29.8267283793 0.0000000000 54.9654810455 109.8964512908 164.7539045282 219.4669003197 0.0037353840 0.0067559252 0.0130556842 0.0263162022 0.0511906243
177.0000000000 17.7000000000 29.9878051553 29.9777861408 29.9574836199 29.9151475654 29.8318474417 0.0000000000 54.9664980497 109.8995300458 164.7612831912 219.4827333673 0.0036248835 0.0065578349 0.0126651467 0.0255202937 0.0496969059
178.0000000000 17.8000000000 29.9881676437 29.9784419243 29.9587501345 29.9176995948 29.8368171323 0.0000000000 54.9674852864 109.9025169981 164.7684394732 219.4980987785 0.0035176160 0.0063654907 0.0122863930 0.0247485856 0.0482456202
179.0000000000 17.9000000000 29.9885194053 29.9790784734 29.9599787738 29.9201744534 29.8416416943 0.0000000000 54.9684436189 109.9054149051 164.7753801232 219.5130101897 0.0034134891 0.0061787286 0.0119190616 0.0240003409 0.0468356295
180.0000000000 18.0000000000 29.9888607542 29.9796963462 29.9611706800 29.9225744875 29.8463252573 0.0000000000 54.9693738859 109.9082264404 164.7821116842 219.5274808501 0.0033124130 0.0059973892 0.0115628023 0.0232748446 0.0454658223
181.0000000000 18.1000000000 29.9891919955 29.9802960851 29.9623269602 29.9249019719 29.8508718395 0.0000000000 54.9702769019 109.9109541958 164.7886404987 219.5415236327 0.0032143003 0.0058213175 0.0112172762 0.0225714035 0.0441351139
182.0000000000 18.2000000000 29.9895134255 29.9808782169 29.9634486878 29.9271591123 29.8552853509 0.0000000000 54.9711534578 109.9136006845 164.7949727155 219.5551510442 0.0031190660 0.0056503630 0.0108821547 0.0218893452 0.0428424451
183.0000000000 18.3000000000 29.9898253321 29.9814432532 29.9645369033 29.9293480468 29.8595695954 0.0000000000 54.9720043222 109.9161683428 164.8011142954 219.5683752348 0.0030266275 0.0054843793 0.0105571200 0.0212280176 0.0415867822
184.0000000000 18.4000000000 29.9901279949 29.9819916911 29.9655926153 29.9314708485 29.8637282736 0.0000000000 54.9728302413 109.9186595332 164.8070710170 219.5812080077 0.0029369043 0.0053232239 0.0102418639 0.0205867885 0.0403671167
185.0000000000 18.5000000000 29.9904216853 29.9825240135 29.9666168017 29.9335295274 29.8677649853 0.0000000000 54.9736319401 109.9210765464 164.8128484822 219.5936608288 0.0028498182 0.0051667587 0.0099360879 0.0199650449 0.0391824644
186.0000000000 18.6000000000 29.9907066671 29.9830406894 29.9676104105 29.9355260319 29.8716832317 0.0000000000 54.9744101226 109.9234216034 164.8184521219 219.6057448356 0.0027652933 0.0050148490 0.0096395030 0.0193621921 0.0380318655
187.0000000000 18.7000000000 29.9909831965 29.9835421743 29.9685743608 29.9374622511 29.8754864183 0.0000000000 54.9751654726 109.9256968580 164.8238872009 219.6174708462 0.0026832555 0.0048673644 0.0093518292 0.0187776539 0.0369143838
188.0000000000 18.8000000000 29.9912515220 29.9840289107 29.9695095437 29.9393400165 29.8791778566 0.0000000000 54.9758986542 109.9279043987 164.8291588235 219.6288493684 0.0026036330 0.0047241777 0.0090727951 0.0182108713 0.0358291062
189.0000000000 18.9000000000 29.9915118853 29.9845013285 29.9704168232 29.9411611036 29.8827607673 0.0000000000 54.9766103126 109.9300462507 164.8342719378 219.6398906076 0.0025263559 0.0045851655 0.0088021380 0.0176613025 0.0347751429
190.0000000000 19.0000000000 29.9917645209 29.9849598451 29.9712970370 29.9429272339 29.8862382815 0.0000000000 54.9773010743 109.9321243780 164.8392313413 219.6506044755 0.0024513562 0.0044502079 0.0085396030 0.0171284219 0.0337516260
191.0000000000 19.1000000000 29.9920096565 29.9854048658 29.9721509973 29.9446400761 29.8896134441 0.0000000000 54.9779715476 109.9341406852 164.8440416846 219.6610005980 0.0023785680 0.0043191882 0.0082849436 0.0166117203 0.0327577098
192.0000000000 19.2000000000 29.9922475133 29.9858367847 29.9729794917 29.9463012481 29.8928892151 0.0000000000 54.9786223236 109.9360970192 164.8487074769 219.6710883236 0.0023079270 0.0041919931 0.0080379207 0.0161107038 0.0317925703
193.0000000000 19.3000000000 29.9924783060 29.9862559840 29.9737832838 29.9479123185 29.8960684722 0.0000000000 54.9792539761 109.9379951714 164.8532330896 219.6808767302 0.0022393709 0.0040685125 0.0077983025 0.0156248936 0.0308554043
194.0000000000 19.4000000000 29.9927022431 29.9866628352 29.9745631140 29.9494748078 29.8991540126 0.0000000000 54.9798670626 109.9398368790 164.8576227607 219.6903746334 0.0021728389 0.0039486395 0.0075658647 0.0151538256 0.0299454293
195.0000000000 19.5000000000 29.9929195270 29.9870576992 29.9753197005 29.9509901904 29.9021485555 0.0000000000 54.9804621244 109.9416238268 164.8618805993 219.6995905935 0.0021082723 0.0038322699 0.0073403896 0.0146970496 0.0290618831
196.0000000000 19.6000000000 29.9931303542 29.9874409262 29.9760537394 29.9524598954 29.9050547438 0.0000000000 54.9810396872 109.9433576488 164.8660105891 219.7085329226 0.0020456136 0.0037193028 0.0071216666 0.0142541295 0.0282040234
197.0000000000 19.7000000000 29.9933349156 29.9878128564 29.9767659061 29.9538853083 29.9078751462 0.0000000000 54.9816002615 109.9450399300 164.8700165924 219.7172096916 0.0019848073 0.0036096400 0.0069094913 0.0138246424 0.0273711272
198.0000000000 19.8000000000 29.9935333963 29.9881738204 29.9774568552 29.9552677726 29.9106122589 0.0000000000 54.9821443433 109.9466722076 164.8739023539 219.7256287369 0.0019257993 0.0035031859 0.0067036657 0.0134081783 0.0265624903
199.0000000000 19.9000000000 29.9937259763 29.9885241390 29.9781272218 29.9566085904 29.9132685079 0.0000000000 54.9826724139 109.9482559723 164.8776715044 219.7337976672 0.0018685371 0.0033998480 0.0065039980 0.0130043397 0.0257774272
200.0000000000 20.0000000000 29.9939128300 29.9888641238 29.9787776216 29.9579090243 29.9158462506 0.0000000000 54.9831849411 109.9497926705 164.8813275640 219.7417238696 0.0018129696 0.0032995361 0.0063103021 0.0126127413 0.0250152706

